Interpolatory model reduction of dynamical systems with root mean squared error

The root mean squared error is an important measure used in a variety of applications such as structural dynamics and acoustics to model averaged deviations from standard behavior. For large-scale systems, simulations of this quantity quickly become computationally prohibitive. Classical model order reduction techniques attempt to resolve this issue via the construction of surrogate models that emulate the root mean squared error measure using an intermediate linear system. However, this approach requires a potentially large number of linear outputs, which can be disadvantageous in the design of reduced-order models. In this work, we consider directly the root mean squared error as the quantity of interest using the concept of quadratic-output models and propose several new model reduction techniques for the construction of appropriate surrogates. We test the proposed methods on a model for the vibrational response of a plate with tuned vibration absorbers.

==> graphics/data/r100_err.dat <==
0	7.4507639e-06	1.2352542e-09	1.3157273e-09	5.4026276e-10	6.9039243e-10
0.501002	7.5458567e-06	2.5159485e-09	1.2305011e-09	8.1183764e-10	6.0068918e-10
1.002004	7.5219173e-06	1.7846916e-09	8.4447259e-10	1.0684206e-09	2.0050009e-10
1.503006	7.3744678e-06	9.0312827e-10	6.3136833e-10	6.3324301e-10	3.7175472e-11
2.004008	7.0995753e-06	7.3396405e-10	9.7373616e-10	4.2679222e-10	2.6853505e-10
2.50501	6.6929528e-06	1.7761853e-10	6.7016916e-10	7.023647e-10	8.6549553e-11
3.006012	6.154938e-06	3.5409274e-10	8.809769e-10	1.2774281e-09	5.3509074e-11
3.507014	5.4877289e-06	2.7336228e-10	6.9666354e-10	1.2327075e-09	2.2776646e-10
4.008016	4.7024769e-06	1.4109518e-09	1.6732304e-09	2.1421184e-09	6.1397529e-10
4.509018	3.8162246e-06	9.1960352e-10	1.0319751e-09	1.2473734e-09	2.2087085e-10
5.01002	2.8674425e-06	2.0712645e-09	2.1043336e-09	1.8803381e-09	5.5724851e-10
5.511022	1.9094312e-06	1.5022085e-09	1.5947629e-09	6.8502948e-10	4.4686786e-10
6.012024	1.0276495e-06	8.7184973e-10	1.3106195e-09	8.0913045e-10	1.7438143e-09
6.5130261	3.3530321e-07	1.5086281e-09	3.409311e-09	2.3022007e-09	3.129826e-09
7.0140281	3.5386913e-08	9.2179207e-09	1.6106329e-08	8.2209068e-10	5.5272369e-10
7.5150301	3.4948151e-08	1.9607047e-09	2.8486102e-10	3.4371551e-09	3.3688371e-09
8.0160321	4.8905581e-07	1.1745304e-09	3.4907305e-10	1.6164879e-09	1.6418709e-09
8.5170341	1.6403199e-06	1.0139328e-09	1.1804322e-10	1.0007929e-09	1.1444679e-09
9.0180361	3.3421195e-06	6.9006171e-10	1.5317038e-09	9.409754e-10	7.018062e-10
9.5190381	5.3613409e-06	1.4218034e-10	4.7152383e-10	2.2044073e-10	6.875811e-11
10.02004	7.3698793e-06	6.6317885e-10	2.2016839e-10	2.7801435e-10	5.5979486e-10
10.521042	9.0624862e-06	3.8331896e-11	3.6693297e-10	3.7923822e-10	1.648652e-10
11.022044	1.0235568e-05	7.2864306e-11	3.4026129e-10	3.2125412e-10	2.2903539e-10
11.523046	1.0799113e-05	5.4673491e-11	3.0935178e-10	1.7889379e-10	2.542287e-10
12.024048	1.0752829e-05	5.5821836e-10	8.4410085e-10	5.4072787e-10	8.1903967e-10
12.52505	1.0149632e-05	6.1566733e-11	4.195097e-10	1.0495878e-10	4.040541e-10
13.026052	9.0597561e-06	1.9233357e-10	6.6239785e-10	1.2635621e-10	6.3843873e-10
13.527054	7.5590783e-06	4.2380158e-10	1.0490418e-09	5.521071e-11	9.968219e-10
14.028056	5.7228079e-06	7.4113447e-11	7.6055207e-10	7.4616714e-10	6.5165681e-10
14.529058	3.6289606e-06	3.6838514e-10	1.5057642e-09	6.1467005e-10	1.2829843e-09
15.03006	1.3713828e-06	2.5172904e-10	1.4817165e-09	2.1266559e-09	9.4211175e-10
15.531062	2.4865618e-07	1.6571858e-09	3.4359118e-09	4.1385348e-09	1.8007061e-09
16.032064	2.233812e-06	1.4902171e-09	1.6278161e-09	4.2769481e-10	1.1964635e-09
16.533066	3.926772e-06	1.6794626e-11	3.5382294e-10	5.9860363e-10	5.7217183e-10
17.034068	4.5434189e-06	3.4820853e-10	1.7182437e-11	2.2359317e-10	2.2974302e-10
17.53507	4.0297272e-06	9.4081178e-10	8.90359e-10	1.9063361e-10	4.8992191e-10
18.036072	2.8705422e-06	7.6456144e-10	1.3392216e-09	3.6177708e-10	4.638226e-10
18.537074	1.4495689e-06	3.5237163e-10	2.7207483e-09	2.215941e-09	1.1993856e-10
19.038076	3.0240617e-07	1.6900549e-09	5.2702215e-09	1.2817991e-09	2.6657693e-09
19.539078	1.890171e-06	6.2274292e-10	7.9554866e-10	5.4209411e-10	1.9772096e-10
20.04008	4.0734728e-06	9.937461e-11	8.897817e-10	3.3639432e-10	3.4866456e-10
20.541082	6.4094183e-06	5.904589e-11	3.4614699e-10	2.2490754e-10	4.2243988e-11
21.042084	8.5226573e-06	9.8654582e-12	1.0364402e-10	3.0420179e-10	4.532061e-11
21.543086	1.0057791e-05	2.0934716e-11	9.6784633e-11	3.9485408e-10	1.340206e-10
22.044088	1.0765856e-05	2.1221935e-10	8.6496856e-11	6.9664183e-10	3.8426601e-11
22.54509	1.0556525e-05	3.0198955e-10	1.3834111e-10	9.4341111e-10	2.1669599e-11
23.046092	9.4942637e-06	5.1130514e-10	4.3745633e-11	1.3358523e-09	1.320624e-10
23.547094	7.7626466e-06	4.4484239e-10	2.1356178e-10	1.4476862e-09	1.8609332e-11
24.048096	5.6203007e-06	7.2795713e-10	4.2892647e-11	1.8688624e-09	2.5065806e-10
24.549098	3.3730978e-06	7.082899e-10	2.1258864e-10	1.9172109e-09	1.5941274e-10
25.0501	1.3586542e-06	1.3978006e-09	2.354524e-10	2.5965248e-09	7.287343e-10
25.551102	4.5136673e-08	1.8779786e-09	1.861022e-10	3.0291809e-09	9.2261993e-10
26.052104	3.480133e-07	2.9923914e-09	8.901464e-10	4.24649e-09	5.5184839e-10
26.553106	1.3817308e-07	4.9163209e-10	2.026785e-09	2.0212093e-10	5.3212108e-10
27.054108	2.5578622e-06	1.8440874e-09	1.4140186e-09	4.9483309e-10	6.3002477e-10
27.55511	6.1356714e-06	4.1461645e-09	1.3539212e-10	1.652024e-09	5.0797433e-10
28.056112	5.5795485e-06	2.2709717e-08	6.8805652e-11	2.3284049e-09	7.6692703e-10
28.557114	2.3095593e-06	1.899826e-08	3.1406448e-10	1.3066378e-09	2.3230386e-10
29.058116	1.7131895e-06	4.0508974e-09	1.4399948e-10	1.3363573e-09	3.8082033e-10
29.559118	1.1870069e-06	1.091934e-09	2.379361e-10	2.1971117e-09	4.483115e-10
30.06012	6.711596e-06	2.6393612e-10	4.4039829e-10	4.1026925e-09	5.9985724e-10
30.561122	1.3116007e-05	5.9317431e-10	1.1089324e-10	4.3276661e-09	2.239046e-10
31.062124	1.895145e-05	9.1044041e-10	3.4926305e-11	3.7192764e-09	3.9395671e-11
31.563126	2.3056819e-05	1.1818476e-09	7.4473836e-11	2.3944365e-09	3.2317985e-11
32.064128	2.4549062e-05	1.2978112e-09	4.4822275e-11	8.7155007e-10	5.9299039e-11
32.56513	2.2885828e-05	1.6784757e-09	7.5226611e-11	4.7467967e-10	8.6603344e-11
33.066132	1.7974949e-05	1.8256802e-09	4.0847246e-11	5.7613915e-10	8.036757e-11
33.567134	1.0442196e-05	1.9338576e-09	8.3443324e-11	1.2628074e-10	1.614307e-10
34.068136	2.5011142e-06	1.5344288e-09	8.0324286e-11	7.5476383e-10	6.6260558e-11
34.569138	4.3770205e-07	5.2723843e-10	5.2105331e-11	6.1595902e-10	2.5463352e-10
35.07014	7.8556332e-06	1.6397202e-08	3.1190473e-10	1.2559765e-09	1.8934214e-10
35.571142	2.1336042e-05	6.9938722e-09	2.9860356e-10	3.749053e-09	3.3483001e-10
36.072144	8.3090083e-05	1.2050729e-09	1.381781e-10	1.806423e-08	2.6758819e-11
36.573146	0.00011311998	6.1266733e-09	6.1461342e-10	7.965072e-09	3.0374379e-10
37.074148	0.00011645292	9.6878828e-10	1.8322995e-11	5.4588054e-10	1.7691662e-10
37.57515	7.66736e-05	3.4469073e-10	1.6585033e-11	6.8951505e-10	8.8089915e-11
38.076152	5.675886e-05	2.1578163e-10	9.4963079e-11	1.1646664e-09	4.3472171e-12
38.577154	2.894359e-05	3.0811862e-10	1.1118e-10	2.3245565e-09	5.7316535e-11
39.078156	2.061424e-05	7.6760684e-10	2.459761e-10	4.6329957e-09	1.0928798e-10
39.579158	1.7368687e-05	1.3399754e-08	2.919361e-10	4.6005185e-09	9.8655246e-11
40.08016	0.00029424273	5.6041648e-08	7.2855501e-11	2.0316323e-08	1.819821e-10
40.581162	0.00015891631	6.3625958e-09	1.3517937e-11	1.0948153e-08	9.7815442e-11
41.082164	6.4029039e-05	8.9775296e-09	5.9841347e-11	2.1243184e-08	9.5923962e-12
41.583166	5.6900815e-05	2.5526304e-09	5.5777643e-11	1.1149957e-08	2.344911e-11
42.084168	0.0002209864	3.9101331e-08	4.1783074e-11	8.560734e-08	6.0895145e-11
42.58517	0.00036536279	6.5776528e-07	8.5066573e-11	2.735034e-07	1.3556149e-10
43.086172	0.00012993823	4.4789302e-05	3.3069273e-08	1.2981609e-05	6.973908e-09
43.587174	0.00053206352	9.7183256e-05	4.1120765e-10	1.9052862e-05	1.5798993e-09
44.088176	0.00047639222	0.0042124628	1.546441e-05	0.00075741851	0.00012865432
44.589178	0.0050217965	4.8419512e-05	8.7625171e-07	0.00021328908	1.7952432e-05
45.09018	2.1308879e-05	0.033447462	1.396608e-05	0.0025281507	0.0019681566
45.591182	0.001185466	0.05116555	0.00017219077	0.001279109	0.00063154198
46.092184	9.0690964e-05	0.12510912	0.023123071	0.052156017	0.010982677
46.593186	0.02012619	0.020961573	0.021422664	0.0047579216	0.015130394
47.094188	0.072872227	0.062210183	0.058069532	0.14719546	0.1200377
47.59519	0.10072623	0.1828648	0.095093077	0.043533192	0.13817539
48.096192	0.044115657	0.0068808594	0.00026469182	0.00073309966	0.00027090451
48.597194	0.00409172	7.5809383e-06	5.1202868e-09	1.2901387e-06	4.5111088e-09
49.098196	0.00022472323	1.2011826e-06	9.3365126e-10	2.4932476e-07	6.3295909e-10
49.599198	0.0008242862	3.2661027e-08	1.2283614e-11	7.9936986e-09	8.1589452e-12
50.1002	0.00078696097	2.6844333e-08	1.7755423e-11	7.1562937e-09	7.7708787e-12
50.601202	0.00064018367	1.9281771e-09	1.1666409e-11	4.9478047e-10	6.4311402e-12
51.102204	0.00049445427	4.1395357e-09	2.2461555e-11	1.1085585e-09	4.1622393e-12
51.603206	0.00037172515	8.5959185e-10	5.4359992e-11	2.6682243e-10	2.3269663e-12
52.104208	0.00027301351	4.890103e-09	6.795694e-11	1.1153449e-09	1.0976854e-11
52.60521	0.00019476451	6.4324483e-09	5.230537e-11	9.2707749e-10	3.6805739e-11
53.106212	0.00013307224	5.9041834e-09	1.1954919e-10	1.7070523e-10	3.0103095e-11
53.607214	8.4701789e-05	4.292577e-09	3.7164088e-11	1.5418364e-09	4.6717047e-11
54.108216	4.7254445e-05	1.9916045e-09	5.233265e-11	3.0627967e-09	2.402394e-11
54.609218	1.9173146e-05	5.6892759e-10	4.8848796e-11	4.2505663e-09	1.2014876e-10
55.11022	9.6869114e-08	3.8446025e-09	7.8487855e-11	5.4315047e-09	4.5149238e-13
55.611222	9.2092821e-06	8.7026572e-09	8.814336e-12	7.7241456e-09	1.5585476e-10
56.112224	2.1701629e-06	4.0857181e-08	1.7993972e-09	5.1329635e-08	9.2777798e-10
56.613226	4.9502107e-06	1.325073e-08	2.1222391e-10	3.5011896e-09	3.3483913e-10
57.114228	2.6141538e-07	2.3079391e-07	8.4288172e-11	1.5509733e-07	1.4340744e-10
57.61523	9.1705287e-07	1.2564905e-08	3.4187782e-10	1.0404277e-08	2.5263205e-10
58.116232	3.4460969e-06	5.9080464e-10	4.2884088e-11	1.3889777e-08	3.3068663e-10
58.617234	2.3723348e-06	1.2547943e-07	3.658931e-10	1.9774519e-07	1.2131771e-10
59.118236	1.240629e-05	7.8026579e-09	8.1707736e-11	1.4713108e-08	1.8352931e-10
59.619238	2.7172314e-05	3.8643595e-09	1.1789155e-10	3.5121106e-09	5.9547937e-11
60.12024	3.7891174e-05	2.2244901e-09	3.91676e-11	9.6835614e-11	1.4693041e-10
60.621242	2.5104974e-05	2.9472143e-08	1.6296554e-10	2.1931765e-08	2.9681704e-10
61.122244	1.9628211e-05	1.0333665e-08	9.3425808e-11	1.3252388e-08	2.1800123e-10
61.623246	2.7142587e-05	1.7768596e-08	2.9292641e-11	1.8357956e-08	2.0570023e-10
62.124248	1.7941026e-05	8.77943e-09	1.1401459e-10	6.9476745e-09	1.9633851e-10
62.625251	1.6559296e-05	3.1041707e-09	3.5194838e-11	1.5509875e-09	7.0057001e-11
63.126253	6.3733136e-05	1.1405719e-09	1.0353143e-10	1.1984152e-11	1.3011334e-10
63.627255	0.00011330016	1.1220672e-09	1.2080675e-11	1.6740632e-10	5.582652e-11
64.128257	0.00014508324	1.6083559e-09	2.424134e-11	8.1968841e-10	5.8596632e-11
64.629259	6.1543619e-05	1.576153e-09	7.4324433e-11	1.1330108e-09	1.6988859e-10
65.130261	0.00013099671	5.8395035e-10	3.0820067e-12	1.4049751e-09	1.3601929e-10
65.631263	3.9409186e-06	3.4957664e-10	2.4237002e-11	1.4300413e-09	1.9075475e-10
66.132265	1.488603e-05	8.14026e-10	1.2729742e-10	5.2743951e-10	1.2628974e-10
66.633267	2.289069e-05	4.1471629e-10	2.1887178e-11	2.7888208e-10	1.1037842e-10
67.134269	2.1732548e-05	1.7503731e-11	1.4084504e-10	9.2295143e-10	2.9870644e-10
67.635271	4.8555832e-06	2.2372012e-10	1.1459036e-10	3.7661281e-10	2.8130055e-10
68.136273	1.4903491e-05	2.7682568e-10	1.9453348e-11	2.6814044e-11	9.9393707e-11
68.637275	1.4116419e-05	4.2864002e-10	3.9229986e-11	2.4942088e-10	1.211156e-10
69.138277	6.7102128e-06	4.1774186e-10	1.9239424e-12	2.914058e-10	5.5037336e-11
69.639279	7.3351666e-06	2.3797662e-10	1.984114e-12	3.2481202e-10	4.2434797e-11
70.140281	3.1038568e-05	2.1193208e-10	1.5830923e-11	3.248496e-10	1.3975953e-11
70.641283	6.9995819e-05	7.5673272e-12	6.6799154e-12	3.5810667e-10	1.7212654e-11
71.142285	0.00013005453	1.4185373e-11	3.8536046e-11	4.3767231e-10	6.1168924e-11
71.643287	0.00020322548	4.8250416e-10	6.3677295e-11	3.6100568e-10	3.7848473e-11
72.144289	0.00021713301	7.9138911e-10	8.2288967e-11	4.4933597e-10	1.1315804e-10
72.645291	1.2388638e-05	1.3732461e-09	7.7810721e-11	3.6174792e-11	5.0786192e-11
73.146293	0.00023775491	9.4771974e-10	1.5317533e-10	2.8784672e-10	1.3600476e-10
73.647295	0.0002006904	5.0659625e-11	2.9385758e-11	7.2541809e-11	5.0352227e-11
74.148297	6.7151372e-05	1.2900786e-10	7.9720853e-11	4.9157805e-11	4.6178622e-11
74.649299	2.485783e-05	3.4144576e-10	1.2263095e-10	1.0633303e-11	7.691737e-11
75.150301	6.6030381e-05	4.8119541e-10	4.1113519e-11	1.4354233e-10	1.5819473e-11
75.651303	7.2041249e-05	5.1147569e-10	3.435283e-11	1.5256785e-10	3.3310203e-11
76.152305	5.5151312e-05	4.3615236e-10	5.0015692e-11	9.2131815e-11	2.895773e-11
76.653307	2.2785987e-05	5.2805751e-10	3.4603025e-11	8.3845671e-11	1.2606808e-10
77.154309	1.8517443e-05	3.2772293e-10	2.500449e-11	1.2045161e-10	8.0081473e-11
77.655311	5.5984616e-05	1.5933164e-10	2.1110253e-12	2.9078431e-10	1.1671413e-10
78.156313	5.9314665e-05	3.2273024e-10	4.9314962e-11	5.3800736e-10	7.991745e-11
78.657315	7.8568842e-06	5.2068822e-10	4.4629002e-11	4.7278146e-10	1.7206147e-10
79.158317	6.0485039e-05	3.9956603e-11	9.4036795e-11	1.9406086e-10	2.5093694e-12
79.659319	1.5995156e-05	1.2725661e-09	4.0380071e-11	3.0556791e-10	6.5566795e-11
80.160321	1.881288e-05	5.0765899e-10	8.4783342e-11	1.5018094e-10	3.8479157e-11
80.661323	1.7764624e-05	8.2914086e-10	3.1225917e-11	3.8307654e-11	4.2991971e-11
81.162325	2.4968845e-05	9.0832654e-10	5.8353335e-11	3.6587243e-11	1.2751402e-11
81.663327	1.4271016e-05	2.2563826e-10	6.8853001e-11	8.8348178e-11	6.1235458e-13
82.164329	3.3906342e-06	1.567616e-09	1.1254593e-10	1.04744e-10	2.5026249e-11
82.665331	2.0190644e-05	1.8689772e-09	1.1018701e-10	8.7850695e-11	8.7410896e-12
83.166333	2.4159614e-05	1.3894481e-09	1.3116125e-10	1.3080907e-11	7.0979217e-12
83.667335	1.569608e-05	7.7076571e-10	7.6048694e-11	3.8050196e-11	6.3371147e-11
84.168337	2.5851801e-06	4.473358e-10	5.7021788e-11	6.7945437e-11	7.347387e-11
84.669339	1.0586818e-05	2.8065145e-10	1.4005629e-10	1.6373718e-10	2.1953022e-11
85.170341	2.294794e-05	1.1317908e-10	1.2699868e-10	1.3053905e-10	2.1101036e-11
85.671343	3.4905391e-05	4.5584087e-11	1.0106858e-10	5.7651118e-11	5.4704089e-12
86.172345	4.6160441e-05	5.1219503e-11	4.7399503e-11	5.8733786e-11	3.9904315e-11
86.673347	5.4313572e-05	7.3195389e-11	5.2454177e-11	1.1669326e-10	2.8604546e-11
87.174349	5.4135788e-05	1.9520808e-11	1.358115e-10	7.0839168e-11	6.0645664e-11
87.675351	3.8543138e-05	1.0041604e-10	8.5390851e-11	1.0190994e-10	1.9332815e-11
88.176353	3.9647974e-06	8.2325305e-11	9.3857387e-11	8.8474887e-12	4.6444348e-11
88.677355	3.883431e-05	1.6615885e-10	3.2794629e-11	1.1387036e-10	1.7012824e-11
89.178357	6.3548315e-05	5.6539917e-11	2.6023499e-11	2.51972e-10	4.8083246e-11
89.679359	5.4921075e-05	3.31583e-11	1.9257749e-11	2.5290663e-10	3.1755229e-11
90.180361	2.4852194e-05	1.5848095e-10	2.7964193e-12	2.2676149e-10	6.0961118e-11
90.681363	7.6125007e-06	2.0450452e-10	4.1841028e-11	1.1122295e-10	2.2931473e-11
91.182365	3.2048901e-05	1.7933318e-10	6.9273642e-11	1.2444649e-11	9.0758079e-12
91.683367	4.6023464e-05	3.373229e-10	6.9761371e-12	4.0245129e-11	6.3036177e-11
92.184369	5.0939015e-05	2.3044288e-10	5.2745421e-11	4.0331567e-11	3.7863755e-12
92.685371	4.9577245e-05	2.4613941e-10	5.3808944e-11	3.3889009e-11	1.2443255e-11
93.186373	4.50564e-05	1.8077899e-10	1.2296327e-10	6.6523293e-11	3.2174892e-11
93.687375	4.0385234e-05	2.1250153e-10	1.4588792e-10	1.7164049e-11	3.9037359e-12
94.188377	3.815976e-05	1.8219468e-10	2.6415947e-10	3.7166654e-12	1.5350057e-11
94.689379	4.0189654e-05	1.7151308e-10	3.6230188e-10	3.055241e-11	4.8351175e-12
95.190381	4.6939404e-05	1.4678099e-10	8.6114698e-12	3.4860685e-11	1.7486582e-11
95.691383	5.6751047e-05	2.1192076e-10	3.9025486e-11	5.26494e-11	4.766417e-12
96.192385	6.4991302e-05	2.6279186e-10	1.1385485e-11	3.3523196e-11	1.225106e-11
96.693387	6.3710474e-05	3.139849e-10	7.2472408e-11	3.1903839e-11	4.6402453e-11
97.194389	4.3234628e-05	4.3939326e-10	6.6334097e-11	6.7700924e-11	3.3994311e-11
97.695391	2.1501619e-06	5.0508643e-10	7.7377972e-11	1.4282193e-10	5.7238605e-11
98.196393	6.4181644e-05	5.6802774e-10	4.8722332e-11	1.5953865e-10	4.6150094e-11
98.697395	0.00011498445	5.9559528e-10	8.4595461e-12	9.2922187e-11	1.0479554e-11
99.198397	0.00012433099	4.5537253e-10	3.126573e-11	1.732514e-12	1.8578422e-11
99.699399	9.5719543e-05	1.8568916e-10	7.1948881e-11	9.3293762e-11	4.2516954e-11
100.2004	6.5148848e-05	9.9370955e-12	5.3599385e-11	1.6955388e-10	2.4015245e-11
100.7014	4.511391e-05	3.7493812e-11	6.4950679e-11	1.0985933e-10	4.6807145e-11
101.2024	7.4886619e-06	7.70976e-11	1.003399e-11	6.0290751e-11	9.8715827e-12
101.70341	5.72254e-05	1.7500265e-10	3.2544251e-12	1.8912667e-11	2.6973588e-11
102.20441	0.00010810517	1.8178141e-10	9.8169486e-12	4.7865341e-11	5.3334031e-11
102.70541	0.00010660359	1.3906726e-10	4.6694924e-11	1.0062975e-11	2.6431685e-11
103.20641	6.3984994e-05	2.1684797e-11	4.1254991e-12	1.273358e-12	5.3650737e-11
103.70741	1.4678188e-05	5.0316128e-11	2.6519604e-11	2.3437877e-12	4.0420703e-11
104.20842	2.6232692e-05	3.5199723e-11	7.845384e-11	5.4527043e-11	7.3722798e-11
104.70942	6.2337106e-05	3.6161271e-10	3.236446e-11	1.9797337e-11	3.4233587e-11
105.21042	9.0687066e-05	5.135796e-10	2.0112911e-12	2.5153028e-11	1.7203761e-11
105.71142	9.4519055e-05	6.9870165e-10	1.6605521e-11	4.8109726e-11	4.4321715e-11
106.21242	6.2423261e-05	8.2072752e-10	5.476148e-12	1.212088e-10	1.9062937e-11
106.71343	5.4625412e-06	7.4715982e-10	6.8656757e-12	1.3876735e-10	2.4568709e-11
107.21443	5.0576176e-05	6.9467857e-10	2.1699076e-11	1.107554e-10	3.8476568e-11
107.71543	8.517604e-05	5.3534366e-10	6.3721122e-13	7.2236837e-11	2.2329128e-11
108.21643	9.3299323e-05	3.1558809e-10	1.0086713e-11	1.803482e-11	2.1970308e-11
108.71743	8.2441344e-05	2.4228452e-10	4.3291369e-11	1.0125499e-10	6.8559729e-12
109.21844	6.4326412e-05	1.1578006e-10	4.7870188e-11	1.9965861e-10	1.4950572e-11
109.71944	4.7404366e-05	6.5146565e-11	1.9550412e-11	2.8226987e-10	2.2847068e-12
110.22044	3.3278321e-05	3.7699691e-11	1.7440969e-12	2.8246991e-10	8.2926754e-12
110.72144	1.851617e-05	7.8949082e-11	5.1211998e-12	1.9309187e-10	6.4308014e-15
111.22244	1.1520889e-07	1.0655822e-11	3.0647515e-12	7.6585049e-11	9.1817588e-12
111.72345	2.059742e-05	4.0704871e-11	3.6248811e-11	6.1606287e-11	8.9234151e-12
112.22445	3.9187485e-05	4.8166227e-11	5.7103868e-12	9.143976e-11	3.581173e-11
112.72545	5.2040828e-05	5.25861e-11	3.5254626e-11	1.3000064e-10	1.4302302e-11
113.22645	5.8477414e-05	9.0804154e-11	3.6575964e-11	1.0432763e-10	1.1916299e-11
113.72745	5.9987691e-05	5.3716386e-11	6.4735664e-11	8.8237931e-11	2.3963548e-11
114.22846	5.84316e-05	3.854814e-11	3.3360779e-11	1.1031565e-11	3.2123271e-12
114.72946	5.478329e-05	7.4394803e-11	1.4573555e-11	4.6897553e-11	5.8275257e-12
115.23046	4.8737117e-05	2.0368138e-10	2.0511831e-11	6.9567769e-11	7.0475695e-12
115.73146	3.8862426e-05	4.5723307e-10	8.3274033e-12	9.8799229e-11	1.1168129e-12
116.23246	2.2993514e-05	6.0087194e-10	5.5160962e-12	1.0895496e-10	2.8452084e-12
116.73347	1.2690084e-06	8.1740324e-10	5.9775929e-12	1.204899e-10	1.5227028e-11
117.23447	3.5904104e-05	9.6881627e-10	3.8723237e-12	1.0604348e-10	6.3235831e-12
117.73547	8.1519486e-05	1.0765282e-09	8.4420957e-12	1.1365646e-10	1.8560812e-11
118.23647	0.00013594234	1.1320255e-09	4.7948449e-12	1.1091332e-10	1.3385382e-11
118.73747	0.0001923524	1.0582021e-09	9.1326792e-12	1.2823689e-10	1.5708885e-11
119.23848	0.00023754154	8.9830079e-10	1.943002e-11	1.6749911e-10	2.4853972e-11
119.73948	0.00025213606	5.9909097e-10	1.1162486e-11	2.0102944e-10	1.7314222e-11
120.24048	0.00021606561	1.838203e-10	2.0499243e-11	2.4905064e-10	2.8550204e-11
120.74148	0.00012147849	3.4407618e-10	4.9023639e-11	2.8739032e-10	5.9113036e-11
121.24248	1.2578652e-05	5.6365692e-10	2.8197461e-11	2.2081383e-10	3.512375e-11
121.74349	0.00014018767	8.5615409e-10	3.9775989e-11	1.3292594e-10	3.8739469e-11
122.24449	0.00021336795	9.1687804e-10	3.6669947e-11	1.2027445e-11	2.7072496e-11
122.74549	0.00021276264	8.0000217e-10	4.223257e-11	6.961764e-11	3.1709771e-11
123.24649	0.0001545495	6.4065678e-10	2.3725937e-11	1.2081633e-10	2.1642414e-11
123.74749	7.2399612e-05	4.3031528e-10	1.7382414e-11	1.149401e-10	2.8891547e-11
124.2485	3.3892253e-06	3.6939641e-10	2.1446366e-12	1.0061926e-10	2.6154309e-11
124.7495	5.5403925e-05	3.7485552e-10	5.546395e-12	8.6733149e-11	2.5439254e-11
125.2505	7.864944e-05	4.0223437e-10	2.4953257e-12	7.9149602e-11	3.1729902e-11
125.7515	7.6396502e-05	4.8274384e-10	6.5925156e-12	9.391524e-11	2.8657439e-11
126.25251	5.6273699e-05	4.3182316e-10	1.0672923e-11	1.1510317e-10	2.268107e-11
126.75351	2.7576561e-05	4.3193819e-10	8.6145661e-12	1.3116239e-10	1.1577953e-11
127.25451	6.8750854e-07	5.5694202e-10	2.2470386e-11	1.0516653e-10	2.0301743e-11
127.75551	2.1785181e-05	5.2788061e-10	2.8256148e-11	5.8200763e-11	2.4395156e-11
128.25651	3.3617911e-05	4.9018357e-10	1.6289308e-11	1.1670948e-11	1.2801171e-11
128.75752	4.074e-05	4.8885905e-10	2.1474124e-11	4.3953651e-11	1.9316121e-11
129.25852	5.3804614e-05	5.2885113e-10	2.0129449e-11	5.5081989e-11	1.8138177e-11
129.75952	8.3508543e-05	6.6800539e-10	5.9186802e-12	7.4933467e-12	5.8785091e-12
130.26052	0.00012883298	7.2702414e-10	5.2509888e-12	5.7734908e-11	2.4711137e-12
130.76152	0.00016668515	7.6145401e-10	1.2182844e-11	5.9080249e-11	1.7836707e-11
131.26253	0.00015604609	7.9142848e-10	9.6131663e-12	2.0316315e-11	1.6514141e-12
131.76353	6.2709451e-05	7.234502e-10	1.6114662e-11	9.6762817e-11	6.5305668e-12
132.26453	0.0001102295	7.3971548e-10	5.4131473e-12	2.226287e-10	6.350054e-12
132.76553	0.00031377866	7.5262141e-10	1.1477171e-11	2.5393289e-10	1.9573389e-12
133.26653	0.00047769272	8.0056866e-10	5.0911424e-12	2.1918285e-10	1.9880319e-11
133.76754	0.00054884383	7.1218089e-10	7.6947746e-13	1.162798e-10	1.6776021e-11
134.26854	0.0005137868	4.3885322e-10	1.8123761e-12	1.7406832e-11	1.4559798e-11
134.76954	0.00039499329	2.1371749e-10	1.7416646e-11	6.3755497e-11	8.5635661e-13
135.27054	0.00023217781	5.9933832e-11	1.5729287e-11	9.4324795e-11	8.0256639e-13
135.77154	6.4348362e-05	5.5538228e-11	3.3205205e-12	8.9934358e-11	1.2488132e-11
136.27255	8.0148672e-05	2.0826586e-10	1.7575004e-11	9.6366049e-11	2.7352571e-12
136.77355	0.00018611924	4.6978559e-10	3.236519e-12	5.6455767e-11	1.7770463e-11
137.27455	0.00024971675	8.340879e-10	1.0476162e-11	4.21606e-11	5.5953576e-12
137.77555	0.000275047	1.1390909e-09	5.9777742e-12	5.1436863e-12	1.2788552e-11
138.27655	0.00027074955	1.3404606e-09	8.2454593e-12	2.5331759e-11	1.4426888e-11
138.77756	0.00024724115	1.433982e-09	2.0166584e-11	3.8832618e-11	4.6887809e-12
139.27856	0.00021477585	1.2546442e-09	1.1304875e-11	6.089132e-11	1.2894547e-11
139.77956	0.00018221155	1.0468268e-09	6.6231717e-12	6.3242597e-11	1.3154148e-11
140.28056	0.0001562878	6.8517081e-10	4.467137e-12	4.7431966e-11	7.8228228e-12
140.78156	0.00014123672	4.3460783e-10	4.865225e-12	1.6051389e-11	2.0771065e-12
141.28257	0.00013861399	2.3419703e-10	1.2688088e-11	4.029647e-12	7.2283321e-12
141.78357	0.00014731039	1.6656895e-10	1.9546201e-11	3.4761143e-11	8.4703288e-12
142.28457	0.00016376867	3.1349948e-10	2.3518091e-11	5.9290741e-11	1.1705947e-11
142.78557	0.00018247089	5.4705216e-10	1.7331917e-11	7.8996626e-11	8.0288462e-12
143.28657	0.00019676536	8.9714945e-10	1.46704e-11	7.4700724e-11	9.1242275e-12
143.78758	0.00020005003	1.3314149e-09	2.1218179e-11	3.8388142e-11	1.820106e-11
144.28858	0.00018720788	1.6122336e-09	1.4938736e-11	7.7797289e-12	1.2513911e-11
144.78958	0.00015601363	1.8451216e-09	1.0405395e-11	7.2760369e-11	6.4293892e-12
145.29058	0.00010806464	1.7980595e-09	9.3444986e-12	1.483915e-10	4.1904403e-12
145.79158	4.8755474e-05	1.5622602e-09	1.1758495e-11	2.1859959e-10	6.9743341e-12
146.29259	1.3965352e-05	1.1402847e-09	3.7055448e-12	2.4350183e-10	7.1807967e-12
146.79359	7.1839432e-05	6.0184921e-10	9.5801538e-12	2.5736016e-10	8.6247195e-12
147.29459	0.00011878717	2.5414245e-10	5.3609987e-12	2.0832265e-10	4.747688e-12
147.79559	0.00015262945	2.8657012e-11	1.3616606e-12	1.2355451e-10	1.6942271e-12
148.29659	0.00017531486	1.5159931e-10	9.3189279e-12	2.3398659e-11	9.9551164e-12
148.7976	0.00019165161	5.0514688e-10	4.2392533e-12	4.5097845e-11	5.0395991e-12
149.2986	0.00020726887	1.0450958e-09	7.5591968e-12	1.1428852e-10	6.3799309e-12
149.7996	0.0002267775	1.6066497e-09	6.7954815e-12	1.3047568e-10	1.6619443e-12
150.3006	0.00025276593	2.0564411e-09	2.4602905e-11	1.1979067e-10	5.2037475e-12
150.8016	0.00028568029	2.2938128e-09	3.0446262e-11	1.0464755e-10	8.8689371e-12
151.30261	0.00032423232	2.2357624e-09	5.8420346e-11	5.8522863e-11	2.5855422e-12
151.80361	0.00036592116	1.9417937e-09	8.0663573e-11	1.1737249e-11	4.0115372e-12
152.30461	0.00040742763	1.535442e-09	7.9650874e-11	1.6029805e-11	1.8986647e-12
152.80561	0.00044484239	9.7312344e-10	7.8159145e-11	4.7159944e-11	5.2177487e-12
153.30661	0.00047380755	4.1116404e-10	5.552057e-11	5.624292e-11	1.523195e-13
153.80762	0.00048967716	4.1060718e-11	4.3422553e-11	7.3070282e-11	1.0690961e-11
154.30862	0.00048777531	3.1570116e-10	1.9946691e-11	7.2351617e-11	9.1758088e-12
154.80962	0.00046378747	4.6555239e-10	1.2235656e-13	6.6052729e-11	5.7722519e-12
155.31062	0.00041428108	3.6968861e-10	9.825671e-12	6.0551705e-11	5.032297e-12
155.81162	0.00033731908	1.5830334e-10	6.7544199e-12	5.9714217e-11	1.1110097e-11
156.31263	0.00023310256	1.9149101e-10	5.0496048e-13	5.5670798e-11	1.5784537e-11
156.81363	0.00010455406	5.8801269e-10	1.8063501e-12	4.1440853e-11	1.2837089e-11
157.31463	4.2270027e-05	9.2405275e-10	2.5629641e-12	2.6299384e-11	1.139867e-11
157.81563	0.00019806587	1.1787743e-09	6.8716886e-12	7.7167259e-12	8.1231711e-12
158.31663	0.00035059685	1.2826204e-09	7.3090038e-12	5.0754224e-12	1.0358954e-11
158.81764	0.00048553953	1.2165236e-09	9.7865667e-13	7.8623882e-12	1.936006e-11
159.31864	0.00058789815	1.0227492e-09	1.4067632e-11	2.8423328e-11	3.9659831e-12
159.81964	0.00064391338	7.1981207e-10	9.6748442e-12	2.232829e-11	5.9844663e-12
160.32064	0.0006432447	3.7734691e-10	8.8242086e-12	7.9709981e-12	2.2297176e-11
160.82164	0.00058105652	7.3713133e-11	1.0589108e-11	2.9541714e-11	2.2148413e-11
161.32265	0.00045953461	6.5732896e-11	1.0791659e-12	4.1303354e-11	9.4905883e-12
161.82365	0.00028834955	2.4264542e-11	3.1031473e-12	5.7392548e-11	5.8551554e-12
162.32465	8.3685502e-05	2.1982672e-10	1.8249513e-12	6.5978528e-11	6.989192e-12
162.82565	0.00013438334	5.4197108e-10	1.5504068e-12	5.1582947e-11	1.9506815e-12
163.32665	0.00034627557	7.466507e-10	9.8826732e-12	2.8589661e-11	4.9700331e-12
163.82766	0.00053925161	8.8518213e-10	2.1547625e-11	2.562485e-12	1.484852e-11
164.32866	0.00071626429	7.9753824e-10	1.3877368e-12	5.2370094e-11	5.8262803e-12
164.82966	0.0009074825	6.6835909e-10	7.7741148e-12	5.5649938e-11	1.0727563e-11
165.33066	0.0011786394	4.631678e-10	1.1622153e-11	6.6239264e-11	3.6746308e-12
165.83166	0.0016048932	4.6099764e-10	8.320137e-12	3.30899e-11	1.0757218e-12
166.33267	0.0021475417	7.173138e-10	1.3869619e-12	1.5178603e-11	4.5348013e-12
166.83367	0.0025253523	1.0712222e-09	3.9570916e-12	5.6075717e-11	7.1675032e-13
167.33467	0.0024531351	1.4415152e-09	1.8709338e-12	8.9302232e-11	2.1937897e-12
167.83567	0.0019767969	1.6579393e-09	1.2397272e-12	9.3185102e-11	2.1312729e-12
168.33667	0.0013155642	1.5931705e-09	2.9115394e-12	7.2520524e-11	3.9099791e-12
168.83768	0.00062991178	1.0051101e-09	4.1990405e-12	2.7399375e-11	2.3028256e-12
169.33868	4.1131985e-06	5.5342765e-10	1.5883377e-12	6.7562886e-12	1.6395132e-12
169.83968	0.00055472789	2.25405e-11	9.6502613e-13	3.2781571e-11	1.3498327e-12
170.34068	0.0010075669	2.6540582e-11	1.970023e-12	3.1989968e-11	4.4853302e-13
170.84168	0.0013547991	5.3170969e-10	6.6435384e-13	1.3339356e-11	1.2692948e-12
171.34269	0.0015921158	1.5626537e-09	4.4951046e-12	1.1248074e-11	4.6811789e-12
171.84369	0.0017189817	2.6728957e-09	3.9914938e-13	3.849165e-11	1.1797156e-12
172.34469	0.0017400213	3.5784271e-09	5.1583719e-12	5.2685131e-11	2.758496e-12
172.84569	0.0016663712	3.9989247e-09	4.7138322e-12	4.7355267e-11	2.041157e-12
173.34669	0.0015162277	3.6634791e-09	6.8064946e-12	2.3723723e-11	7.6814716e-12
173.8477	0.0013141375	2.8576385e-09	7.9195081e-12	9.6005902e-12	8.4627922e-12
174.3487	0.0010889442	1.6839799e-09	8.3585217e-12	7.7213556e-12	7.3473425e-12
174.8497	0.00087065385	7.147866e-10	8.4704184e-13	2.8067749e-11	3.6751862e-13
175.3507	0.00068676206	5.9973552e-11	7.0305187e-12	4.9005381e-11	6.405434e-12
175.8517	0.00055871565	1.3181143e-11	7.4506904e-12	8.7264902e-11	3.6599173e-12
176.35271	0.00049916499	4.9549038e-10	2.0334684e-11	1.0787913e-10	1.5718958e-11
176.85371	0.00051051174	1.1760936e-09	1.283885e-11	1.3406829e-10	7.4814181e-12
177.35471	0.00058500797	1.9851609e-09	1.5992576e-11	1.2853922e-10	9.1052695e-12
177.85571	0.00070636822	2.4225795e-09	5.7251603e-12	1.1019438e-10	9.7057512e-13
178.35671	0.00085256822	2.4062799e-09	7.0883725e-12	6.304804e-11	4.3794187e-12
178.85772	0.00099928643	1.9326755e-09	1.018618e-11	8.5199222e-12	8.9787929e-12
179.35872	0.0011233472	1.1604875e-09	6.8680099e-12	2.936867e-11	3.1856122e-12
179.85972	0.0012055755	5.1248951e-10	1.2227881e-11	6.4077893e-11	9.8863646e-12
180.36072	0.0012326573	1.0090155e-10	1.2051274e-11	7.2329674e-11	9.9605568e-12
180.86172	0.0011978558	2.5589292e-10	7.986652e-12	5.932698e-11	5.6588657e-12
181.36273	0.0011006889	1.1973823e-10	1.1522666e-11	4.4591701e-11	1.0497107e-11
181.86373	0.00094585287	1.7948457e-10	1.2142554e-11	2.6699468e-11	1.4015667e-11
182.36473	0.0007417525	5.8189499e-10	1.4419372e-11	1.1730458e-11	1.5432736e-11
182.86573	0.00049897278	7.8968448e-10	1.1917432e-11	3.486538e-13	1.2430782e-11
183.36673	0.00022893962	7.7824276e-10	6.1479969e-12	6.3103519e-12	6.3779517e-12
183.86774	5.7094695e-05	5.0508017e-10	1.0475696e-11	4.2566343e-13	9.3776769e-12
184.36874	0.00034870511	6.8796658e-11	1.1547202e-11	3.8121931e-12	8.4489545e-12
184.86974	0.00063662222	4.2352356e-10	1.5568253e-11	1.1391116e-11	1.3080482e-11
185.37074	0.00091281022	7.6905448e-10	7.9813274e-12	5.2367322e-12	6.2637751e-12
185.87174	0.0011703825	9.2800069e-10	7.8405563e-12	5.970381e-12	8.6954304e-12
186.37275	0.0014034368	7.36264e-10	2.5813e-12	3.1084907e-12	2.5345707e-12
186.87375	0.001606878	4.300321e-10	9.1630605e-12	1.808798e-13	8.6172723e-12
187.37475	0.001776275	3.0101732e-11	9.0611154e-12	3.7623956e-12	7.9441706e-12
187.87575	0.0019077826	4.1543293e-10	6.8777758e-12	9.861982e-12	6.2904835e-12
188.37675	0.0019981391	6.2401169e-10	6.5440687e-12	1.6023844e-11	6.035694e-12
188.87776	0.0020447388	5.5513046e-10	7.5885857e-12	2.3375516e-11	6.8301825e-12
189.37876	0.0020457672	1.7179365e-10	6.8750103e-12	3.2784469e-11	6.4685788e-12
189.87976	0.0020003775	4.7120033e-10	9.5614215e-12	3.9240128e-11	7.3122246e-12
190.38076	0.0019088831	1.0944641e-09	1.0940507e-11	3.8033005e-11	1.0719954e-11
190.88176	0.0017729363	1.6161882e-09	3.9796835e-12	3.907875e-11	4.4168807e-12
191.38277	0.0015956605	1.8148542e-09	1.2321113e-11	1.7958919e-11	1.1941365e-11
191.88377	0.001381706	1.6200165e-09	7.4218839e-12	2.4031069e-12	7.7128765e-12
192.38477	0.0011371996	1.143883e-09	3.1980358e-12	1.4751779e-11	3.4894652e-12
192.88577	0.00086956928	3.485591e-10	2.8521196e-12	3.0407008e-11	2.0822173e-12
193.38677	0.00058723037	2.706619e-10	4.2510591e-12	4.4921232e-11	8.8543755e-12
193.88778	0.00029914132	5.236844e-10	5.787361e-13	3.5528464e-11	3.6128256e-12
194.38878	1.4252072e-05	3.1530887e-10	9.0048341e-13	2.2141216e-11	4.8425842e-12
194.88978	0.0002591089	4.5686763e-10	2.2973931e-12	3.9551486e-12	7.0050839e-12
195.39078	0.00051384483	1.7123176e-09	1.962422e-12	1.4056932e-11	8.1424585e-12
195.89178	0.00074462294	3.1230657e-09	4.0279685e-13	2.7889147e-11	6.2006761e-12
196.39279	0.00094825374	4.2752445e-09	1.2156385e-12	2.9331291e-11	6.0341122e-12
196.89379	0.001123856	4.9029718e-09	2.9229182e-12	1.7689577e-11	8.7891158e-12
197.39479	0.0012727741	4.7746221e-09	4.7641882e-12	1.6988434e-12	9.7319722e-12
197.89579	0.0013982486	3.7169028e-09	1.9685132e-14	9.9138517e-12	5.861743e-12
198.39679	0.00150488	2.1797461e-09	3.8653653e-13	2.2622179e-11	7.6170778e-12
198.8978	0.0015979559	4.9101588e-10	6.6530374e-12	2.197138e-11	3.3086687e-12
199.3988	0.0016827313	1.0847295e-09	4.0285898e-12	2.5849865e-11	1.0367038e-11
199.8998	0.0017637552	2.1478275e-09	1.046809e-11	2.1467948e-11	1.2865432e-11
200.4008	0.0018443285	2.3272349e-09	1.2803879e-11	1.0167387e-11	7.961787e-12
200.9018	0.0019261525	1.8298735e-09	2.3386188e-11	1.0620297e-11	1.0644667e-11
201.40281	0.0020092017	6.6353179e-10	3.40684e-11	1.6502108e-11	1.2699578e-11
201.90381	0.0020918213	7.2109912e-10	2.8122256e-11	1.6249477e-11	3.0929572e-12
202.40481	0.0021710232	2.0236643e-09	2.9137582e-11	3.4089006e-11	8.6950685e-12
202.90581	0.0022429328	2.9521208e-09	1.9654555e-11	4.349459e-11	6.7257612e-12
203.40681	0.0023033222	3.4188568e-09	1.2898519e-11	5.1222165e-11	7.7255982e-12
203.90782	0.002348166	3.1806423e-09	4.3665962e-12	5.0197318e-11	7.0705088e-12
204.40882	0.0023741552	2.4413209e-09	4.3365267e-12	4.2304725e-11	7.6887798e-12
204.90982	0.0023791168	1.3836359e-09	2.4393062e-14	2.2780041e-11	3.2584868e-12
205.41082	0.0023623062	1.2824192e-10	2.4159963e-12	4.9268585e-12	4.2865139e-12
205.91182	0.0023245514	8.8871217e-10	1.3782085e-11	1.5538913e-11	2.9542116e-12
206.41283	0.0022682516	1.5935396e-09	2.8566676e-11	2.7036609e-11	6.8244114e-12
206.91383	0.0021972422	1.8550239e-09	6.0678087e-11	3.6883796e-11	5.5338913e-12
207.41483	0.0021165533	1.7596773e-09	9.3717163e-11	3.5921307e-11	6.9852154e-12
207.91583	0.0020320901	1.257392e-09	1.2337775e-10	2.7418486e-11	7.8168606e-12
208.41683	0.0019502688	5.4768042e-10	1.3921651e-10	9.8421322e-12	1.1493489e-11
208.91784	0.001877636	1.7165513e-10	1.4341626e-10	4.1086544e-12	8.0594908e-12
209.41884	0.0018204974	8.118774e-10	1.3215103e-10	1.6613711e-11	3.1529557e-12
209.91984	0.001784574	1.2084291e-09	1.0241491e-10	2.9132149e-11	1.1527645e-12
210.42084	0.0017746997	1.3757412e-09	6.2953858e-11	4.1434037e-11	4.1994232e-12
210.92184	0.0017945684	1.1829286e-09	2.8370511e-11	4.6048253e-11	6.0781408e-12
211.42285	0.0018465346	8.6730907e-10	9.8840459e-12	3.8779114e-11	1.7857598e-12
211.92385	0.001931469	4.7153822e-10	5.2780298e-13	3.1445248e-11	2.2697938e-12
212.42485	0.0020486683	1.1702038e-10	4.158419e-12	2.1978406e-11	3.1786905e-12
212.92585	0.002195819	1.8846571e-10	2.4976092e-12	1.2729649e-11	3.7904622e-12
213.42685	0.0023690134	2.8955031e-10	9.2645801e-12	6.0983789e-12	4.694962e-12
213.92786	0.0025628167	1.5706199e-10	2.9500291e-11	4.8533649e-13	2.3011498e-12
214.42886	0.0027703842	2.1366001e-10	6.5261574e-11	5.538501e-12	5.7985092e-12
214.92986	0.0029836294	6.6746311e-10	1.0064073e-10	6.8307209e-12	1.0455407e-12
215.43086	0.0031934398	1.147036e-09	1.389228e-10	1.8633205e-11	3.545426e-12
215.93186	0.0033899412	1.5451405e-09	1.5698866e-10	2.6886076e-11	1.1504401e-12
216.43287	0.0035628059	1.7972917e-09	1.5830746e-10	3.5429365e-11	9.4414719e-15
216.93387	0.0037016027	1.8154304e-09	1.3367723e-10	4.2495283e-11	1.2955214e-14
217.43487	0.00379618	1.6383839e-09	1.0005488e-10	4.6397168e-11	6.3896534e-13
217.93587	0.0038370757	1.2422333e-09	6.3520335e-11	4.8521963e-11	3.8757292e-12
218.43687	0.0038159429	7.4441603e-10	2.8610898e-11	4.1138996e-11	1.2112356e-12
218.93788	0.0037259782	2.6185987e-10	1.1664273e-11	3.5320565e-11	2.6138377e-12
219.43888	0.0035623399	9.4983797e-11	3.2912326e-12	2.6519369e-11	1.2350155e-12
219.93988	0.0033225398	2.083411e-10	1.5595436e-12	1.9908257e-11	7.465384e-13
220.44088	0.0030067933	1.2852275e-10	1.4937945e-12	1.3624338e-11	2.3753165e-12
220.94188	0.0026183093	1.9727922e-10	1.0631281e-11	1.4456104e-11	2.0284626e-12
221.44289	0.0021634996	6.3803495e-10	2.6311806e-11	1.9369135e-11	9.4319477e-13
221.94389	0.0016520854	1.1256354e-09	4.4024725e-11	2.4640659e-11	1.7158235e-12
222.44489	0.0010970702	1.4306534e-09	5.02945e-11	3.339981e-11	4.5133564e-13
222.94589	0.00051454645	1.5651641e-09	5.0666103e-11	3.6717993e-11	1.430045e-12
223.44689	7.6702973e-05	1.3289642e-09	3.6917521e-11	3.8632064e-11	1.9148145e-12
223.9479	0.00065584581	9.600291e-10	1.9628644e-11	3.6490999e-11	2.7299841e-12
224.4489	0.0012009087	3.4200194e-10	5.5436767e-12	3.1970568e-11	2.2480725e-12
224.9499	0.0016899509	2.1901351e-10	1.5653984e-12	2.6527097e-11	1.0932166e-13
225.4509	0.002102456	7.0964667e-10	8.2492265e-12	1.6851456e-11	1.3065132e-14
225.9519	0.0024208368	8.5383144e-10	1.7448461e-11	1.0523602e-11	3.6180494e-12
226.45291	0.0026318853	7.8841897e-10	2.9605058e-11	3.3663596e-12	1.2624307e-12
226.95391	0.0027279619	3.5509084e-10	2.3383293e-11	1.0846074e-11	1.7281069e-12
227.45491	0.0027077137	3.1365089e-10	4.2700261e-12	1.247436e-11	1.0367946e-12
227.95591	0.002576169	1.127952e-09	3.4283205e-11	1.3052623e-11	1.693078e-12
228.45691	0.0023441604	1.7611305e-09	5.5379584e-11	1.4350992e-11	1.253464e-12
228.95792	0.0020271561	2.252021e-09	6.6431294e-11	9.9657559e-12	1.0052906e-12
229.45892	0.0016436953	2.3945389e-09	5.5427496e-11	6.1716578e-12	2.7119379e-12
229.95992	0.001213688	2.1575082e-09	2.923148e-11	1.0125169e-12	2.8664627e-12
230.46092	0.00075683331	1.6983269e-09	4.2576971e-12	2.6718218e-12	2.8035374e-12
230.96192	0.00029134924	9.8699955e-10	2.6354844e-12	3.6538936e-12	2.1843621e-12
231.46293	0.00016688432	3.474532e-10	2.1587229e-11	1.7215215e-12	8.4807896e-13
231.96393	0.00060476432	1.8551531e-10	6.8055585e-11	6.241377e-12	2.7166898e-12
232.46493	0.0010120471	5.4607677e-10	1.2992221e-10	1.2313392e-11	1.6325828e-12
232.96593	0.0013811743	6.0719979e-10	1.8480132e-10	1.2051839e-11	3.991179e-12
233.46693	0.0017069496	4.936631e-10	2.0055353e-10	1.9219826e-11	2.305481e-12
233.96794	0.0019861556	2.4087812e-10	1.833802e-10	1.4725462e-11	2.2997195e-12
234.46894	0.0022171807	5.1674843e-11	1.3692747e-10	1.3872466e-12	1.5513454e-12
234.96994	0.0023996938	1.397793e-10	6.8544056e-11	5.5614856e-12	3.4496479e-12
235.47094	0.0025343859	4.103862e-10	1.7959963e-11	1.7314872e-11	2.0794901e-12
235.97194	0.0026227789	9.4122068e-10	8.1668277e-12	2.2319473e-11	2.5203831e-12
236.47295	0.0026670924	1.5701235e-09	3.9666107e-12	2.3893913e-11	1.5807074e-13
236.97395	0.0026701528	2.3322985e-09	3.9323283e-12	1.6755364e-11	3.519161e-13
237.47495	0.0026353298	2.9234467e-09	2.567961e-11	5.4496922e-12	6.6353982e-13
237.97595	0.0025664848	3.2309391e-09	1.2568427e-10	4.1107355e-12	1.1908265e-12
238.47695	0.0024679194	3.1483678e-09	3.1535087e-10	8.2829055e-12	1.734346e-12
238.97796	0.0023443162	2.8149922e-09	5.8112501e-10	4.9885662e-12	1.7152109e-12
239.47896	0.0022006657	2.1269149e-09	8.7785394e-10	5.8624008e-12	1.4300354e-13
239.97996	0.0020421801	1.2522465e-09	1.1455012e-09	1.6518421e-11	1.5759247e-13
240.48096	0.0018741923	5.5421393e-10	1.3202308e-09	2.0891826e-11	3.848919e-12
240.98196	0.0017020447	1.6962587e-11	1.3404534e-09	2.2465739e-11	3.1202416e-12
241.48297	0.0015309711	1.6417846e-10	1.2075421e-09	1.8307807e-11	2.6607619e-13
241.98397	0.0013659769	4.2412453e-11	9.5641107e-10	6.857095e-12	1.5344783e-12
242.48497	0.0012117222	4.0426777e-10	6.5517365e-10	9.1721074e-12	5.2410976e-13
242.98597	0.0010724119	1.0510014e-09	3.6982827e-10	1.9057067e-11	1.7972846e-13
243.48697	0.00095169849	1.6271647e-09	1.5810522e-10	2.2490965e-11	3.2065907e-13
243.98798	0.00085259898	1.8993744e-09	4.348061e-11	1.8217921e-11	6.6779774e-14
244.48898	0.00077743011	1.8416849e-09	6.4792863e-13	1.0115315e-11	4.9996955e-13
244.98998	0.00072776289	1.4543089e-09	4.1691524e-12	1.8294836e-13	1.243101e-12
245.49098	0.00070439787	7.7462741e-10	9.3123007e-12	3.5622479e-12	7.9389806e-13
245.99198	0.00070736123	7.1374173e-12	4.5004213e-11	7.152646e-12	1.2104363e-12
246.49299	0.00073592148	6.1250612e-10	9.0633643e-11	9.2878169e-12	2.4136185e-12
246.99399	0.00078862564	9.0415981e-10	1.2056579e-10	7.4220803e-12	3.8387916e-12
247.49499	0.00086335344	7.2301051e-10	1.1838755e-10	1.9615343e-11	1.3708466e-12
247.99599	0.00095738761	3.3031864e-11	7.6268704e-11	3.3406528e-11	6.878017e-14
248.49699	0.0010674978	1.000301e-09	2.583485e-11	4.0561535e-11	1.5514022e-13
248.998	0.0011900357	1.8655413e-09	7.0797582e-13	3.3349967e-11	3.8828518e-13
249.499	0.0013210381	2.1914792e-09	2.1516023e-11	7.8709367e-12	3.1884494e-13
250	0.0014563352	1.700495e-09	4.8334573e-11	2.6121043e-11	2.2148752e-12


==> graphics/data/r100_mag.dat <==
0	36.074333	36.074602	36.074333	36.074333	36.074333	36.074333
0.501002	36.091998	36.09227	36.091998	36.091998	36.091998	36.091998
1.002004	36.145771	36.146043	36.145771	36.145771	36.145771	36.145771
1.503006	36.23808	36.238347	36.23808	36.23808	36.238079	36.23808
2.004008	36.373293	36.373551	36.373293	36.373293	36.373293	36.373293
2.50501	36.55829	36.558535	36.55829	36.55829	36.55829	36.55829
3.006012	36.803457	36.803684	36.803457	36.803457	36.803457	36.803457
3.507014	37.12443	37.124634	37.12443	37.12443	37.12443	37.12443
4.008016	37.545258	37.545435	37.545258	37.545258	37.545258	37.545258
4.509018	38.104594	38.104739	38.104594	38.104594	38.104594	38.104594
5.01002	38.869169	38.869281	38.869169	38.869169	38.869169	38.869169
5.511022	39.968383	39.96846	39.968383	39.968383	39.968383	39.968383
6.012024	41.709967	41.71001	41.709968	41.709968	41.709967	41.709967
6.5130261	45.240734	45.24075	45.240734	45.240735	45.240734	45.240734
7.0140281	49.373764	49.373762	49.373764	49.373763	49.373764	49.373764
7.5150301	42.540519	42.540518	42.540519	42.540519	42.540519	42.540519
8.0160321	39.961517	39.961537	39.961517	39.961517	39.961517	39.961517
8.5170341	38.401066	38.401129	38.401066	38.401066	38.401066	38.401066
9.0180361	37.359426	37.359551	37.359426	37.359426	37.359426	37.359426
9.5190381	36.659681	36.659877	36.659681	36.659681	36.659681	36.659681
10.02004	36.214289	36.214556	36.214289	36.214289	36.214289	36.214289
10.521042	35.969887	35.970213	35.969887	35.969887	35.969887	35.969887
11.022044	35.890917	35.891284	35.890917	35.890917	35.890917	35.890917
11.523046	35.95491	35.955298	35.95491	35.95491	35.95491	35.95491
12.024048	36.151765	36.152154	36.151765	36.151765	36.151765	36.151765
12.52505	36.485195	36.485565	36.485195	36.485195	36.485195	36.485195
13.026052	36.977165	36.9775	36.977165	36.977165	36.977165	36.977165
13.527054	37.679129	37.679414	37.679129	37.679129	37.679129	37.679129
14.028056	38.701926	38.702147	38.701926	38.701926	38.701926	38.701926
14.529058	40.312081	40.312227	40.312081	40.312081	40.312081	40.312081
15.03006	43.409773	43.409833	43.409773	43.409773	43.409773	43.409773
15.531062	49.764508	49.764521	49.764508	49.764508	49.764508	49.764508
16.032064	42.141992	42.141898	42.141992	42.141992	42.141992	42.141992
16.533066	39.77478	39.774624	39.77478	39.77478	39.77478	39.77478
17.034068	38.94446	38.944283	38.94446	38.94446	38.94446	38.94446
17.53507	39.260219	39.260061	39.260219	39.260219	39.260219	39.260219
18.036072	40.856223	40.856106	40.856223	40.856223	40.856223	40.856223
18.537074	45.230373	45.230307	45.230373	45.230373	45.230372	45.230373
19.038076	44.935568	44.935582	44.935568	44.935568	44.935568	44.935568
19.539078	40.469905	40.469981	40.469905	40.469905	40.469905	40.469905
20.04008	38.448467	38.448624	38.448467	38.448467	38.448467	38.448467
20.541082	37.259941	37.26018	37.259941	37.259941	37.259941	37.259941
21.042084	36.52661	36.526922	36.52661	36.52661	36.52661	36.52661
21.543086	36.100201	36.100564	36.100201	36.100201	36.100201	36.100201
22.044088	35.907864	35.90825	35.907864	35.907864	35.907864	35.907864
22.54509	35.910779	35.911158	35.910779	35.910779	35.910779	35.910779
23.046092	36.091053	36.091395	36.091053	36.091053	36.091053	36.091053
23.547094	36.448982	36.449265	36.448982	36.448982	36.448982	36.448982
24.048096	37.006903	37.007111	37.006903	37.006903	37.006903	37.006903
24.549098	37.82268	37.822808	37.82268	37.82268	37.82268	37.82268
25.0501	39.028391	39.028444	39.028391	39.028391	39.028391	39.028391
25.551102	40.96366	40.963658	40.96366	40.96366	40.963659	40.96366
26.052104	44.833787	44.833772	44.833787	44.833788	44.833787	44.833787
26.553106	45.177191	45.177197	45.177191	45.177191	45.177191	45.177191
27.054108	41.041624	41.041729	41.041624	41.041624	41.041624	41.041624
27.55511	39.447913	39.448155	39.447913	39.447913	39.447913	39.447913
28.056112	40.024641	40.024864	40.024642	40.024641	40.024641	40.024641
28.557114	43.652506	43.652405	43.652507	43.652506	43.652506	43.652506
29.058116	40.020526	40.020458	40.020526	40.020526	40.020526	40.020526
29.559118	37.547218	37.547263	37.547218	37.547218	37.547218	37.547218
30.06012	36.271783	36.272026	36.271783	36.271783	36.271783	36.271783
30.561122	35.525202	35.525668	35.525202	35.525202	35.525202	35.525202
31.062124	35.088616	35.089281	35.088616	35.088616	35.088616	35.088616
31.563126	34.876148	34.876953	34.876148	34.876148	34.876149	34.876148
32.064128	34.853824	34.85468	34.853824	34.853824	34.853824	34.853824
32.56513	35.017082	35.017883	35.017082	35.017082	35.017082	35.017082
33.066132	35.390024	35.39066	35.390023	35.390024	35.390024	35.390024
33.567134	36.044472	36.044848	36.044472	36.044472	36.044472	36.044472
34.068136	37.168814	37.168907	37.168814	37.168814	37.168814	37.168814
34.569138	39.348449	39.348466	39.348449	39.348449	39.348449	39.348449
35.07014	43.34393	43.343589	43.343931	43.34393	43.34393	43.34393
35.571142	39.790562	39.791411	39.790562	39.790562	39.790562	39.790562
36.072144	40.760558	40.757172	40.760558	40.760558	40.760559	40.760558
36.573146	42.401191	42.405988	42.401192	42.401191	42.401192	42.401191
37.074148	38.557319	38.561809	38.557319	38.557319	38.557319	38.557319
37.57515	36.804197	36.807019	36.804197	36.804197	36.804197	36.804197
38.076152	36.394905	36.396971	36.394905	36.394905	36.394905	36.394905
38.577154	37.189095	37.190171	37.189095	37.189095	37.189095	37.189095
39.078156	39.712394	39.711576	39.712394	39.712394	39.712394	39.712394
39.579158	42.675167	42.675909	42.675168	42.675167	42.675168	42.675167
40.08016	39.076119	39.064622	39.076117	39.076119	39.07612	39.076119
40.581162	35.958319	35.964034	35.95832	35.958319	35.95832	35.958319
41.082164	34.430862	34.433067	34.430863	34.430862	34.430863	34.430862
41.583166	33.789786	33.787863	33.789786	33.789786	33.789785	33.789786
42.084168	33.946581	33.939079	33.946582	33.946581	33.946578	33.946581
42.58517	35.356083	35.343165	35.35606	35.356083	35.356093	35.356083
43.086172	38.822019	38.827063	38.82028	38.822018	38.821515	38.822019
43.587174	38.464529	38.484995	38.460791	38.464529	38.463796	38.464529
44.088176	37.763542	37.745552	37.92262	37.762958	37.734939	37.7684
44.589178	34.211793	34.039989	34.210137	34.211823	34.204496	34.211179
45.09018	36.992838	36.993627	35.755522	36.993355	37.086362	37.065646
45.591182	35.180091	35.221795	36.980099	35.186148	35.22509	35.202308
46.092184	36.999964	36.996608	32.370931	36.144411	35.070193	36.593605
46.593186	32.216972	31.568567	31.541653	31.526798	32.370257	31.729516
47.094188	32.535541	34.906478	34.559583	30.646217	37.324625	28.630049
47.59519	31.795893	28.593213	37.610242	28.772324	33.180069	27.402483
48.096192	24.903472	26.002105	24.732115	24.910064	24.885215	24.910218
48.597194	26.575992	26.684734	26.576194	26.575993	26.576027	26.575993
49.098196	27.428054	27.42189	27.428087	27.428054	27.428061	27.428054
49.599198	28.062229	28.039097	28.062228	28.062229	28.062228	28.062229
50.1002	28.594511	28.572008	28.59451	28.594511	28.594511	28.594511
50.601202	29.072397	29.053786	29.072397	29.072397	29.072397	29.072397
51.102204	29.522019	29.507422	29.522019	29.522019	29.522019	29.522019
51.603206	29.961092	29.949955	29.961092	29.961092	29.961092	29.961092
52.104208	30.40415	30.395849	30.40415	30.40415	30.40415	30.40415
52.60521	30.865565	30.859554	30.865565	30.865565	30.865565	30.865565
53.106212	31.362279	31.358106	31.362279	31.362279	31.362279	31.362279
53.607214	31.917659	31.914956	31.917659	31.917659	31.917659	31.917659
54.108216	32.568989	32.56745	32.568989	32.568989	32.568989	32.568989
54.609218	33.385859	33.385219	33.385859	33.385859	33.385859	33.385859
55.11022	34.528396	34.528399	34.528396	34.528396	34.528396	34.528396
55.611222	36.522149	36.522485	36.522149	36.522149	36.522149	36.522149
56.112224	43.823622	43.823717	43.823623	43.823622	43.823624	43.823622
56.613226	39.905872	39.90607	39.905873	39.905872	39.905872	39.905872
57.114228	46.857217	46.857229	46.857206	46.857217	46.85721	46.857217
57.61523	38.52439	38.524425	38.524389	38.52439	38.524389	38.52439
58.116232	39.796707	39.796844	39.796707	39.796707	39.796708	39.796707
58.617234	43.845916	43.845812	43.845911	43.845916	43.845908	43.845916
59.118236	38.818049	38.81853	38.818048	38.818049	38.818048	38.818049
59.619238	37.824496	37.825524	37.824496	37.824496	37.824496	37.824496
60.12024	39.656229	39.657732	39.656229	39.656229	39.656229	39.656229
60.621242	41.289475	41.288438	41.289473	41.289475	41.289474	41.289475
61.122244	40.418637	40.41943	40.418638	40.418637	40.418638	40.418637
61.623246	39.563887	39.562813	39.563886	39.563887	39.563886	39.563887
62.124248	37.480383	37.47971	37.480382	37.480383	37.480383	37.480383
62.625251	36.80061	36.801219	36.80061	36.80061	36.80061	36.80061
63.126253	36.927122	36.929475	36.927122	36.927122	36.927122	36.927122
63.627255	37.639603	37.643867	37.639603	37.639603	37.639603	37.639603
64.128257	38.947256	38.952906	38.947256	38.947256	38.947256	38.947256
64.629259	40.837997	40.84051	40.837997	40.837997	40.837997	40.837997
65.130261	41.40597	41.400546	41.40597	41.40597	41.40597	41.40597
65.631263	40.138611	40.138453	40.138611	40.138611	40.138611	40.138611
66.132265	40.22055	40.221148	40.22055	40.22055	40.22055	40.22055
66.633267	41.18368	41.184623	41.18368	41.18368	41.18368	41.18368
67.134269	40.530867	40.531748	40.530867	40.530867	40.530867	40.530867
67.635271	38.958378	38.958189	38.958378	38.958378	38.958378	38.958378
68.136273	37.695749	37.695187	37.695749	37.695749	37.695749	37.695749
68.637275	36.785769	36.78525	36.785769	36.785769	36.785769	36.785769
69.138277	36.137572	36.13733	36.137572	36.137572	36.137572	36.137572
69.639279	35.693411	35.693672	35.693411	35.693411	35.693411	35.693411
70.140281	35.428118	35.429218	35.428118	35.428118	35.428118	35.428118
70.641283	35.342503	35.344977	35.342503	35.342503	35.342503	35.342503
71.142285	35.461085	35.465697	35.461085	35.461085	35.461085	35.461085
71.643287	35.822561	35.829841	35.822561	35.822561	35.822561	35.822561
72.144289	36.411174	36.41908	36.411174	36.411174	36.411174	36.411174
72.645291	36.922311	36.922769	36.922311	36.922311	36.922311	36.922311
73.146293	36.790982	36.782235	36.790982	36.790982	36.790982	36.790982
73.647295	36.197694	36.190429	36.197694	36.197694	36.197694	36.197694
74.148297	35.691912	35.689516	35.691912	35.691912	35.691912	35.691912
74.649299	35.429231	35.430111	35.429231	35.429231	35.429231	35.429231
75.150301	35.378751	35.381087	35.378751	35.378751	35.378751	35.378751
75.651303	35.49215	35.494707	35.49215	35.49215	35.49215	35.49215
76.152305	35.737752	35.739723	35.737752	35.737752	35.737752	35.737752
76.653307	36.099808	36.10063	36.099808	36.099808	36.099808	36.099808
77.154309	36.573024	36.572347	36.573024	36.573024	36.573024	36.573024
77.655311	37.155791	37.15371	37.155791	37.155791	37.155791	37.155791
78.156313	37.836808	37.834563	37.836808	37.836808	37.836808	37.836808
78.657315	38.562492	38.562795	38.562492	38.562492	38.562492	38.562492
79.158317	39.183113	39.185483	39.183113	39.183113	39.183113	39.183113
79.659319	39.462679	39.462047	39.462679	39.462679	39.462679	39.462679
80.160321	39.279028	39.278289	39.279028	39.279028	39.279028	39.279028
80.661323	38.831471	38.83216	38.831471	38.831471	38.831471	38.831471
81.162325	38.4392	38.44016	38.4392	38.4392	38.4392	38.4392
81.663327	38.233376	38.233922	38.233376	38.233376	38.233376	38.233376
82.164329	38.091139	38.09101	38.091139	38.091139	38.091139	38.091139
82.665331	37.805266	37.804502	37.805266	37.805266	37.805266	37.805266
83.166333	37.345449	37.344547	37.345449	37.345449	37.345449	37.345449
83.667335	36.833748	36.83317	36.833748	36.833748	36.833748	36.833748
84.168337	36.376479	36.376385	36.376479	36.376479	36.376479	36.376479
84.669339	36.02328	36.023661	36.02328	36.02328	36.02328	36.02328
85.170341	35.792423	35.793244	35.792423	35.792423	35.792423	35.792423
85.671343	35.690738	35.691984	35.690738	35.690738	35.690738	35.690738
86.172345	35.720587	35.722236	35.720587	35.720587	35.720587	35.720587
86.673347	35.878941	35.88089	35.878941	35.878941	35.878941	35.878941
87.174349	36.15064	36.152597	36.15064	36.15064	36.15064	36.15064
87.675351	36.495188	36.496595	36.495188	36.495188	36.495188	36.495188
88.176353	36.82941	36.829556	36.82941	36.82941	36.82941	36.82941
88.677355	37.027289	37.025851	37.027289	37.027289	37.027289	37.027289
89.178357	36.979568	36.977218	36.979568	36.979568	36.979568	36.979568
89.679359	36.685043	36.683028	36.685043	36.685043	36.685043	36.685043
90.180361	36.243425	36.242525	36.243425	36.243425	36.243425	36.243425
90.681363	35.762823	35.763095	35.762823	35.762823	35.762823	35.762823
91.182365	35.309461	35.310592	35.309461	35.309461	35.309461	35.309461
91.683367	34.912263	34.91387	34.912263	34.912263	34.912263	34.912263
92.184369	34.579695	34.581457	34.579695	34.579695	34.579695	34.579695
92.685371	34.311265	34.312966	34.311265	34.311265	34.311265	34.311265
93.186373	34.103295	34.104831	34.103295	34.103295	34.103295	34.103295
93.687375	33.951461	33.952832	33.951461	33.951461	33.951461	33.951461
94.188377	33.851797	33.853089	33.851797	33.851797	33.851797	33.851797
94.689379	33.801027	33.802385	33.801027	33.801027	33.801027	33.801027
95.190381	33.796589	33.798175	33.796589	33.796589	33.796589	33.796589
95.691383	33.836525	33.838445	33.836525	33.836525	33.836525	33.836525
96.192385	33.919246	33.92145	33.919246	33.919246	33.919246	33.919246
96.693387	34.043151	34.04532	34.043151	34.043151	34.043151	34.043151
97.194389	34.206026	34.207505	34.206026	34.206026	34.206026	34.206026
97.695391	34.404191	34.404117	34.404191	34.404191	34.404191	34.404191
98.196393	34.631613	34.62939	34.631613	34.631613	34.631613	34.631613
98.697395	34.879777	34.875766	34.879777	34.879777	34.879777	34.879777
99.198397	35.139285	35.134916	35.139285	35.139285	35.139285	35.139285
99.699399	35.40217	35.398781	35.40217	35.40217	35.40217	35.40217
100.2004	35.660508	35.658185	35.660508	35.660508	35.660508	35.660508
100.7014	35.899701	35.898081	35.899701	35.899701	35.899701	35.899701
101.2024	36.094391	36.09412	36.094391	36.094391	36.094391	36.094391
101.70341	36.21679	36.218863	36.21679	36.21679	36.21679	36.21679
102.20441	36.255457	36.259377	36.255457	36.255457	36.255457	36.255457
102.70541	36.22838	36.232242	36.22838	36.22838	36.22838	36.22838
103.20641	36.175598	36.177912	36.175598	36.175598	36.175598	36.175598
103.70741	36.136675	36.137205	36.136675	36.136675	36.136675	36.136675
104.20842	36.130575	36.129627	36.130575	36.130575	36.130575	36.130575
104.70942	36.148161	36.145908	36.148161	36.148161	36.148161	36.148161
105.21042	36.157893	36.154614	36.157893	36.157893	36.157893	36.157893
105.71142	36.121652	36.118238	36.121652	36.121652	36.121652	36.121652
106.21242	36.014045	36.011797	36.014045	36.014045	36.014045	36.014045
106.71343	35.834116	35.83392	35.834116	35.834116	35.834116	35.834116
107.21443	35.602327	35.604127	35.602327	35.602327	35.602327	35.602327
107.71543	35.348098	35.351109	35.348098	35.348098	35.348098	35.348098
108.21643	35.098443	35.101718	35.098443	35.098443	35.098443	35.098443
108.71743	34.872282	34.875157	34.872282	34.872282	34.872282	34.872282
109.21844	34.678862	34.681093	34.678862	34.678862	34.678862	34.678862
109.71944	34.517838	34.519474	34.517838	34.517838	34.517838	34.517838
110.22044	34.380373	34.381517	34.380373	34.380373	34.380373	34.380373
110.72144	34.252068	34.252702	34.252068	34.252068	34.252068	34.252068
111.22244	34.118091	34.118095	34.118091	34.118091	34.118091	34.118091
111.72345	33.968781	33.968081	33.968781	33.968781	33.968781	33.968781
112.22445	33.802621	33.801296	33.802621	33.802621	33.802621	33.802621
112.72545	33.625122	33.623372	33.625122	33.625122	33.625122	33.625122
113.22645	33.445235	33.443279	33.445235	33.445235	33.445235	33.445235
113.72745	33.27196	33.269964	33.27196	33.27196	33.27196	33.27196
114.22846	33.11252	33.110585	33.11252	33.11252	33.11252	33.11252
114.72946	32.971964	32.970157	32.971964	32.971964	32.971964	32.971964
115.23046	32.853519	32.851917	32.853519	32.853519	32.853519	32.853519
115.73146	32.759152	32.757879	32.759152	32.759152	32.759152	32.759152
116.23246	32.690063	32.689312	32.690063	32.690063	32.690063	32.690063
116.73347	32.647014	32.647056	32.647014	32.647014	32.647014	32.647014
117.23447	32.630489	32.631661	32.630489	32.630489	32.630489	32.630489
117.73547	32.64066	32.643321	32.64066	32.64066	32.64066	32.64066
118.23647	32.677132	32.681574	32.677132	32.677132	32.677132	32.677132
118.73747	32.738397	32.744694	32.738397	32.738397	32.738397	32.738397
119.23848	32.820971	32.828767	32.820971	32.820971	32.820971	32.820971
119.73948	32.918301	32.926601	32.918301	32.918301	32.918301	32.918301
120.24048	33.019967	33.027102	33.019967	33.019967	33.019967	33.019967
120.74148	33.112283	33.116306	33.112283	33.112283	33.112283	33.112283
121.24248	33.181554	33.181137	33.181554	33.181554	33.181554	33.181554
121.74349	33.219704	33.215047	33.219704	33.219704	33.219704	33.219704
122.24449	33.228917	33.221827	33.228917	33.228917	33.228917	33.228917
122.74549	33.221193	33.214125	33.221193	33.221193	33.221194	33.221193
123.24649	33.212855	33.207722	33.212855	33.212855	33.212855	33.212855
123.74749	33.218369	33.215964	33.218369	33.218369	33.218369	33.218369
124.2485	33.247107	33.247219	33.247107	33.247107	33.247107	33.247107
124.7495	33.303198	33.305043	33.303198	33.303198	33.303198	33.303198
125.2505	33.386879	33.389505	33.386879	33.386879	33.386879	33.386879
125.7515	33.495935	33.498494	33.495935	33.495935	33.495935	33.495935
126.25251	33.626696	33.628589	33.626696	33.626696	33.626696	33.626696
126.75351	33.774544	33.775475	33.774544	33.774544	33.774544	33.774544
127.25451	33.934078	33.934055	33.934078	33.934078	33.934078	33.934078
127.75551	34.099134	34.098391	34.099134	34.099134	34.099134	34.099134
128.25651	34.262789	34.261637	34.262789	34.262789	34.262789	34.262789
128.75752	34.41748	34.416078	34.41748	34.41748	34.41748	34.41748
129.25852	34.555278	34.553419	34.555278	34.555278	34.555278	34.555278
129.75952	34.668292	34.665397	34.668292	34.668292	34.668292	34.668292
130.26052	34.749146	34.744669	34.749146	34.749146	34.749146	34.749146
130.76152	34.791552	34.785753	34.791552	34.791552	34.791552	34.791552
131.26253	34.791083	34.785654	34.791083	34.791083	34.791083	34.791083
131.76353	34.746115	34.743936	34.746114	34.746115	34.746115	34.746115
132.26453	34.658525	34.662346	34.658525	34.658525	34.658525	34.658525
132.76553	34.533585	34.544421	34.533585	34.533585	34.533585	34.533585
133.26653	34.378923	34.395345	34.378923	34.378923	34.378923	34.378923
133.76754	34.203085	34.221857	34.203085	34.203085	34.203085	34.203085
134.26854	34.01429	34.031766	34.01429	34.01429	34.01429	34.01429
134.76954	33.819698	33.833057	33.819698	33.819698	33.819698	33.819698
135.27054	33.625148	33.632955	33.625148	33.625148	33.625148	33.625148
135.77154	33.435211	33.437362	33.435211	33.435211	33.435211	33.435211
136.27255	33.253392	33.250727	33.253392	33.253392	33.253392	33.253392
136.77355	33.08236	33.076202	33.08236	33.08236	33.08236	33.08236
137.27455	32.924154	32.915932	32.924154	32.924154	32.924154	32.924154
137.77555	32.780341	32.771325	32.780341	32.780341	32.780341	32.780341
138.27655	32.652123	32.643282	32.652123	32.652123	32.652123	32.652123
138.77756	32.540407	32.532362	32.540407	32.540407	32.540407	32.540407
139.27856	32.445859	32.43889	32.445859	32.445859	32.445859	32.445859
139.77956	32.368926	32.363028	32.368926	32.368926	32.368926	32.368926
140.28056	32.309854	32.304804	32.309854	32.309854	32.309854	32.309854
140.78156	32.268686	32.264129	32.268686	32.268686	32.268686	32.268686
141.28257	32.245244	32.240775	32.245244	32.245244	32.245244	32.245244
141.78357	32.239101	32.234352	32.239101	32.239101	32.239101	32.239101
142.28457	32.249537	32.244255	32.249537	32.249537	32.249537	32.249537
142.78557	32.275489	32.269599	32.275489	32.275489	32.275489	32.275489
143.28657	32.315494	32.309135	32.315494	32.315494	32.315494	32.315494
143.78758	32.36763	32.361155	32.36763	32.36763	32.36763	32.36763
144.28858	32.42946	32.423389	32.42946	32.42946	32.42946	32.42946
144.78958	32.497986	32.492916	32.497986	32.497986	32.497986	32.497986
145.29058	32.56962	32.566101	32.56962	32.56962	32.56962	32.56962
145.79158	32.640203	32.638612	32.640203	32.640203	32.640203	32.640203
146.29259	32.705088	32.705544	32.705088	32.705088	32.705088	32.705088
146.79359	32.759351	32.761704	32.759351	32.759351	32.759351	32.759351
147.29459	32.798162	32.802058	32.798162	32.798162	32.798162	32.798162
147.79559	32.817306	32.822315	32.817306	32.817306	32.817306	32.817306
148.29659	32.813772	32.819524	32.813772	32.813772	32.813772	32.813772
148.7976	32.786261	32.792544	32.78626	32.786261	32.786261	32.786261
149.2986	32.735437	32.742222	32.735437	32.735437	32.735437	32.735437
149.7996	32.663829	32.671236	32.663829	32.663829	32.663829	32.663829
150.3006	32.575405	32.583638	32.575404	32.575405	32.575405	32.575405
150.8016	32.474973	32.484251	32.474973	32.474973	32.474973	32.474973
151.30261	32.367572	32.378066	32.367572	32.367572	32.367572	32.367572
151.80361	32.257969	32.269773	32.257969	32.257969	32.257969	32.257969
152.30461	32.150345	32.163444	32.150345	32.150345	32.150345	32.150345
152.80561	32.048137	32.062394	32.048137	32.048137	32.048137	32.048137
153.30661	31.954002	31.969142	31.954002	31.954002	31.954002	31.954002
153.80762	31.869863	31.885469	31.869863	31.869863	31.869863	31.869863
154.30862	31.796985	31.812495	31.796985	31.796985	31.796985	31.796985
154.80962	31.736067	31.750786	31.736067	31.736067	31.736067	31.736067
155.31062	31.687319	31.700446	31.687319	31.687319	31.687319	31.687319
155.81162	31.650533	31.66121	31.650533	31.650533	31.650533	31.650533
156.31263	31.625144	31.632516	31.625144	31.625144	31.625144	31.625144
156.81363	31.610271	31.613576	31.610271	31.610271	31.610271	31.610271
157.31463	31.604763	31.603427	31.604763	31.604763	31.604763	31.604763
157.81563	31.607246	31.600985	31.607246	31.607246	31.607246	31.607246
158.31663	31.61617	31.605086	31.61617	31.61617	31.61617	31.61617
158.81764	31.629881	31.614524	31.629881	31.629881	31.629881	31.629881
159.31864	31.646698	31.628093	31.646698	31.646698	31.646698	31.646698
159.81964	31.665011	31.644622	31.665011	31.665011	31.665011	31.665011
160.32064	31.683385	31.663005	31.683385	31.683385	31.683385	31.683385
160.82164	31.700658	31.682238	31.700658	31.700658	31.700658	31.700658
161.32265	31.716018	31.701443	31.716018	31.716018	31.716018	31.716018
161.82365	31.729048	31.719898	31.729048	31.729048	31.729048	31.729048
162.32465	31.73972	31.737064	31.73972	31.73972	31.73972	31.73972
162.82565	31.748343	31.75261	31.748343	31.748343	31.748343	31.748343
163.32665	31.755473	31.766469	31.755473	31.755473	31.755473	31.755473
163.82766	31.761793	31.778921	31.761793	31.761793	31.761793	31.761793
164.32866	31.768001	31.790755	31.768001	31.768001	31.768001	31.768001
164.82966	31.774702	31.803537	31.774702	31.774702	31.774702	31.774702
165.33066	31.782338	31.819798	31.782338	31.782338	31.782338	31.782338
165.83166	31.79114	31.842161	31.79114	31.79114	31.79114	31.79114
166.33267	31.801119	31.869413	31.801119	31.801119	31.801119	31.801119
166.83367	31.812077	31.892414	31.812077	31.812077	31.812077	31.812077
167.33467	31.823642	31.90171	31.823642	31.823642	31.823642	31.823642
167.83567	31.835307	31.898239	31.835307	31.835307	31.835307	31.835307
168.33667	31.846478	31.888374	31.846478	31.846478	31.846478	31.846478
168.83768	31.85651	31.876576	31.85651	31.85651	31.85651	31.85651
169.33868	31.864735	31.864604	31.864735	31.864735	31.864735	31.864735
169.83968	31.870476	31.852797	31.870476	31.870476	31.870476	31.870476
170.34068	31.87306	31.840946	31.87306	31.87306	31.87306	31.87306
170.84168	31.871831	31.828651	31.871831	31.871831	31.871831	31.871831
171.34269	31.866191	31.815457	31.866191	31.866191	31.866191	31.866191
171.84369	31.855649	31.800889	31.855649	31.855649	31.855649	31.855649
172.34469	31.839882	31.78448	31.839882	31.839882	31.839882	31.839882
172.84569	31.818796	31.765774	31.818796	31.818796	31.818796	31.818796
173.34669	31.792546	31.744341	31.792546	31.792546	31.792546	31.792546
173.8477	31.761528	31.719789	31.761528	31.761528	31.761528	31.761528
174.3487	31.726329	31.691781	31.726329	31.726329	31.726329	31.726329
174.8497	31.687634	31.660045	31.687634	31.687634	31.687634	31.687634
175.3507	31.646128	31.624395	31.646128	31.646128	31.646128	31.646128
175.8517	31.602394	31.584737	31.602394	31.602394	31.602394	31.602394
176.35271	31.556834	31.541082	31.556834	31.556834	31.556834	31.556834
176.85371	31.509636	31.49355	31.509636	31.509636	31.509636	31.509636
177.35471	31.460777	31.442372	31.460777	31.460777	31.460777	31.460777
177.85571	31.410074	31.387887	31.410074	31.410074	31.410074	31.410074
178.35671	31.357265	31.330531	31.357265	31.357265	31.357265	31.357265
178.85772	31.302112	31.270832	31.302112	31.302112	31.302112	31.302112
179.35872	31.244489	31.209391	31.244489	31.244489	31.244489	31.244489
179.85972	31.18446	31.146865	31.18446	31.18446	31.18446	31.18446
180.36072	31.122315	31.083952	31.122315	31.122315	31.122315	31.122315
180.86172	31.058574	31.02137	31.058574	31.058574	31.058574	31.058574
181.36273	30.993954	30.959839	30.993954	30.993954	30.993954	30.993954
181.86373	30.929318	30.900063	30.929318	30.929318	30.929318	30.929318
182.36473	30.865606	30.842711	30.865606	30.865606	30.865606	30.865606
182.86573	30.803776	30.788405	30.803776	30.803776	30.803776	30.803776
183.36673	30.744742	30.737703	30.744742	30.744742	30.744742	30.744742
183.86774	30.689336	30.691088	30.689336	30.689336	30.689336	30.689336
184.36874	30.638273	30.648957	30.638273	30.638273	30.638273	30.638273
184.86974	30.592138	30.611613	30.592138	30.592138	30.592138	30.592138
185.37074	30.551372	30.57926	30.551372	30.551372	30.551372	30.551372
185.87174	30.516279	30.551995	30.516279	30.516279	30.516279	30.516279
186.37275	30.487026	30.529813	30.487026	30.487026	30.487026	30.487026
186.87375	30.46365	30.512601	30.46365	30.46365	30.46365	30.46365
187.37475	30.446067	30.500147	30.446067	30.446067	30.446067	30.446067
187.87575	30.434081	30.492142	30.434081	30.434081	30.434081	30.434081
188.37675	30.427392	30.48819	30.427392	30.427392	30.427392	30.427392
188.87776	30.425605	30.487817	30.425605	30.425605	30.425605	30.425605
189.37876	30.428236	30.490485	30.428236	30.428236	30.428236	30.428236
189.87976	30.434724	30.495605	30.434724	30.434724	30.434724	30.434724
190.38076	30.444435	30.50255	30.444435	30.444435	30.444435	30.444435
190.88176	30.456676	30.510674	30.456676	30.456676	30.456676	30.456676
191.38277	30.470706	30.519327	30.470706	30.470706	30.470706	30.470706
191.88377	30.485747	30.527869	30.485747	30.485747	30.485747	30.485747
192.38477	30.501005	30.535691	30.501005	30.501005	30.501005	30.501005
192.88577	30.515684	30.542219	30.515684	30.515684	30.515684	30.515684
193.38677	30.529011	30.546939	30.529011	30.529011	30.529011	30.529011
193.88778	30.540259	30.549395	30.540259	30.540259	30.540259	30.540259
194.38878	30.548771	30.549207	30.548771	30.548771	30.548771	30.548771
194.88978	30.553986	30.546069	30.553986	30.553986	30.553986	30.553986
195.39078	30.555457	30.539756	30.555457	30.555457	30.555457	30.555457
195.89178	30.552871	30.530121	30.552871	30.552871	30.552871	30.552871
196.39279	30.546058	30.517092	30.546058	30.546058	30.546058	30.546058
196.89379	30.534988	30.500671	30.534988	30.534988	30.534988	30.534988
197.39479	30.519767	30.480922	30.519767	30.519767	30.519767	30.519767
197.89579	30.500614	30.457967	30.500614	30.500614	30.500614	30.500614
198.39679	30.47784	30.431974	30.47784	30.47784	30.47784	30.47784
198.8978	30.451813	30.403152	30.451813	30.451813	30.451813	30.451813
199.3988	30.422932	30.371739	30.422932	30.422932	30.422932	30.422932
199.8998	30.391596	30.337992	30.391596	30.391596	30.391596	30.391596
200.4008	30.358175	30.302185	30.358175	30.358175	30.358175	30.358175
200.9018	30.323001	30.264594	30.323001	30.323001	30.323001	30.323001
201.40281	30.286351	30.2255	30.286351	30.286351	30.286351	30.286351
201.90381	30.24845	30.185176	30.24845	30.24845	30.24845	30.24845
202.40481	30.209473	30.143888	30.209473	30.209473	30.209473	30.209473
202.90581	30.169558	30.10189	30.169558	30.169558	30.169558	30.169558
203.40681	30.128818	30.059422	30.128818	30.128818	30.128818	30.128818
203.90782	30.08736	30.01671	30.08736	30.08736	30.08736	30.08736
204.40882	30.045294	29.973962	30.045295	30.045294	30.045294	30.045294
204.90982	30.002753	29.931373	30.002753	30.002753	30.002753	30.002753
205.41082	29.959892	29.889118	29.959892	29.959892	29.959892	29.959892
205.91182	29.916901	29.847358	29.916901	29.916901	29.916901	29.916901
206.41283	29.874001	29.806239	29.874001	29.874001	29.874001	29.874001
206.91383	29.83144	29.765893	29.83144	29.83144	29.83144	29.83144
207.41483	29.789488	29.726437	29.789488	29.789488	29.789488	29.789488
207.91583	29.748429	29.687977	29.748429	29.748429	29.748429	29.748429
208.41683	29.708546	29.650607	29.708546	29.708546	29.708546	29.708546
208.91784	29.670119	29.614409	29.670119	29.670119	29.670119	29.670119
209.41884	29.633406	29.579459	29.633406	29.633406	29.633406	29.633406
209.91984	29.598641	29.54582	29.598641	29.598641	29.598641	29.598641
210.42084	29.566022	29.513551	29.566022	29.566022	29.566022	29.566022
210.92184	29.535705	29.482701	29.535705	29.535705	29.535705	29.535705
211.42285	29.507803	29.453316	29.507803	29.507803	29.507803	29.507803
211.92385	29.482376	29.425432	29.482376	29.482376	29.482376	29.482376
212.42485	29.459435	29.399082	29.459435	29.459435	29.459435	29.459435
212.92585	29.438938	29.374296	29.438938	29.438938	29.438938	29.438938
213.42685	29.420794	29.351095	29.420794	29.420794	29.420794	29.420794
213.92786	29.404859	29.3295	29.404859	29.404859	29.404859	29.404859
214.42886	29.390947	29.309523	29.390947	29.390947	29.390947	29.390947
214.92986	29.378829	29.291174	29.37883	29.378829	29.378829	29.378829
215.43086	29.368243	29.274457	29.368243	29.368243	29.368243	29.368243
215.93186	29.358895	29.25937	29.358895	29.358895	29.358895	29.358895
216.43287	29.350473	29.245903	29.350473	29.350473	29.350473	29.350473
216.93387	29.342653	29.234038	29.342653	29.342653	29.342653	29.342653
217.43487	29.335108	29.223747	29.335108	29.335108	29.335108	29.335108
217.93587	29.327519	29.214987	29.327519	29.327519	29.327519	29.327519
218.43687	29.319584	29.207703	29.319585	29.319584	29.319584	29.319584
218.93788	29.311028	29.201816	29.311028	29.311028	29.311028	29.311028
219.43888	29.30161	29.197227	29.30161	29.30161	29.30161	29.30161
219.93988	29.291129	29.193808	29.291129	29.291129	29.291129	29.291129
220.44088	29.279435	29.191397	29.279435	29.279435	29.279435	29.279435
220.94188	29.266423	29.189795	29.266423	29.266423	29.266423	29.266423
221.44289	29.252043	29.188757	29.252043	29.252043	29.252043	29.252043
221.94389	29.236292	29.187992	29.236293	29.236292	29.236292	29.236292
222.44489	29.219215	29.187159	29.219215	29.219215	29.219215	29.219215
222.94589	29.200897	29.185871	29.200897	29.200897	29.200897	29.200897
223.44689	29.181459	29.183697	29.181459	29.181459	29.181459	29.181459
223.9479	29.161052	29.180177	29.161052	29.161052	29.161052	29.161052
224.4489	29.139847	29.174841	29.139847	29.139847	29.139847	29.139847
224.9499	29.11803	29.167238	29.11803	29.11803	29.11803	29.11803
225.4509	29.095793	29.156965	29.095793	29.095793	29.095793	29.095793
225.9519	29.073331	29.143712	29.07333	29.073331	29.073331	29.073331
226.45291	29.050833	29.127291	29.050833	29.050833	29.050833	29.050833
226.95391	29.02848	29.107669	29.02848	29.02848	29.02848	29.02848
227.45491	29.00644	29.084981	29.00644	29.00644	29.00644	29.00644
227.95591	28.984863	29.059533	28.984863	28.984863	28.984863	28.984863
228.45691	28.963879	29.031775	28.963879	28.963879	28.963879	28.963879
228.95792	28.943597	29.00227	28.943597	28.943597	28.943597	28.943597
229.45892	28.9241	28.971643	28.924101	28.9241	28.9241	28.9241
229.95992	28.905447	28.94053	28.905448	28.905447	28.905447	28.905447
230.46092	28.88767	28.909533	28.88767	28.88767	28.88767	28.88767
230.96192	28.870772	28.879183	28.870772	28.870772	28.870772	28.870772
231.46293	28.854733	28.849918	28.854733	28.854733	28.854733	28.854733
231.96393	28.839508	28.822066	28.839508	28.839508	28.839508	28.839508
232.46493	28.825028	28.795855	28.825028	28.825028	28.825028	28.825028
232.96593	28.811207	28.771414	28.811207	28.811207	28.811207	28.811207
233.46693	28.797944	28.748787	28.797944	28.797944	28.797944	28.797944
233.96794	28.785125	28.727954	28.785125	28.785125	28.785125	28.785125
234.46894	28.772634	28.70884	28.772634	28.772634	28.772634	28.772634
234.96994	28.76035	28.691334	28.76035	28.76035	28.76035	28.76035
235.47094	28.74816	28.675301	28.74816	28.74816	28.74816	28.74816
235.97194	28.735957	28.660589	28.735957	28.735957	28.735957	28.735957
236.47295	28.723647	28.647039	28.723647	28.723647	28.723647	28.723647
236.97395	28.711155	28.634492	28.711155	28.711155	28.711155	28.711155
237.47495	28.698421	28.622791	28.698421	28.698421	28.698421	28.698421
237.97595	28.685407	28.611786	28.685407	28.685407	28.685407	28.685407
238.47695	28.672095	28.601334	28.672094	28.672095	28.672095	28.672095
238.97796	28.658485	28.591301	28.658485	28.658485	28.658485	28.658485
239.47896	28.644598	28.581561	28.644598	28.644598	28.644598	28.644598
239.97996	28.630469	28.572001	28.630469	28.630469	28.630469	28.630469
240.48096	28.616146	28.562514	28.616146	28.616146	28.616146	28.616146
240.98196	28.601685	28.553004	28.601685	28.601685	28.601685	28.601685
241.48297	28.58715	28.543384	28.58715	28.58715	28.58715	28.58715
241.98397	28.572603	28.533574	28.572603	28.572603	28.572603	28.572603
242.48497	28.558107	28.523503	28.558107	28.558107	28.558107	28.558107
242.98597	28.543718	28.513108	28.543718	28.543718	28.543718	28.543718
243.48697	28.529483	28.502332	28.529483	28.529483	28.529483	28.529483
243.98798	28.515438	28.491126	28.515438	28.515438	28.515438	28.515438
244.48898	28.501605	28.479447	28.501605	28.501605	28.501605	28.501605
244.98998	28.48799	28.467257	28.48799	28.48799	28.48799	28.48799
245.49098	28.474584	28.454527	28.474584	28.474584	28.474584	28.474584
245.99198	28.461362	28.441229	28.461362	28.461362	28.461362	28.461362
246.49299	28.448281	28.427345	28.448281	28.448281	28.448281	28.448281
246.99399	28.435283	28.412859	28.435283	28.435283	28.435283	28.435283
247.49499	28.422299	28.39776	28.422299	28.422299	28.422299	28.422299
247.99599	28.409243	28.382044	28.409243	28.409243	28.409243	28.409243
248.49699	28.396022	28.365709	28.396022	28.396022	28.396022	28.396022
248.998	28.382535	28.348759	28.382535	28.382535	28.382535	28.382535
249.499	28.368676	28.3312	28.368676	28.368676	28.368676	28.368676
250	28.354338	28.313045	28.354338	28.354338	28.354338	28.354338


==> graphics/data/r25_err.dat <==
0	0.00095665689	0.038556983	0.0067360872	0.4042984	0.78941222
0.501002	0.00094821268	0.034269435	0.005629938	0.40145089	0.79449894
1.002004	0.00091682046	0.030330786	0.0046104809	0.39907395	0.7979371
1.503006	0.00086295907	0.026683572	0.003686569	0.39720296	0.79961134
2.004008	0.00078759489	0.023279917	0.0028640733	0.39590153	0.79932228
2.50501	0.00069235746	0.020079424	0.0021467344	0.39526951	0.79676372
3.006012	0.00057980755	0.017047749	0.0015366541	0.39545645	0.79148419
3.507014	0.00045383549	0.014155772	0.0010344513	0.39668431	0.7828221
4.008016	0.00032019242	0.011379259	0.00063908887	0.39928718	0.76979244
4.509018	0.0001871701	0.0086988223	0.00034729772	0.40378559	0.75087468
5.01002	6.6319344e-05	0.0060990958	0.00015255833	0.41104133	0.72357103
5.511022	2.7019531e-05	0.0035622578	4.3590957e-05	0.42263544	0.68332656
6.012024	7.41056e-05	0.0010261807	2.6701917e-06	0.44206227	0.62011129
6.5130261	5.5812543e-05	0.0020498983	5.4352855e-06	0.48101431	0.50038853
7.0140281	3.0949073e-05	0.0034518256	7.7039842e-06	0.5199681	0.38112446
7.5150301	0.00023696135	0.0020585176	1.209775e-05	0.43728085	0.61051358
8.0160321	0.00058176215	0.0041506367	9.5629994e-05	0.39457944	0.72265112
8.5170341	0.0010503683	0.0056053915	0.00028404215	0.36280459	0.80130763
9.0180361	0.0015918767	0.0065443536	0.00058455393	0.33703888	0.86045859
9.5190381	0.0021276603	0.0070111806	0.00096813692	0.31548762	0.90495043
10.02004	0.0025755474	0.0070928891	0.0013761697	0.29717188	0.93712989
10.521042	0.0028753746	0.0069111807	0.0017407528	0.2813551	0.95845669
11.022044	0.0030010949	0.0065869946	0.0020054392	0.26738651	0.96991813
11.523046	0.002956965	0.006212372	0.0021360485	0.25467002	0.97209654
12.024048	0.0027657999	0.0058403525	0.002120855	0.24265623	0.96517733
12.52505	0.0024578967	0.0054882604	0.0019654115	0.2308168	0.94896463
13.026052	0.0020645422	0.0051453457	0.0016872176	0.21857672	0.92284246
13.527054	0.0016161963	0.0047773753	0.0013130027	0.20515071	0.88555491
14.028056	0.0011442277	0.004320246	0.00087971293	0.18906852	0.83469679
14.529058	0.00068506329	0.0036343711	0.00044011898	0.16619108	0.76659953
15.03006	0.00028310023	0.002160872	7.9861979e-05	0.11119315	0.7166989
15.531062	2.9334239e-05	0.0071115954	0.00023406355	0.23767099	0.34262278
16.032064	4.2185856e-05	0.0046950964	0.00030403235	0.20161155	0.60614125
16.533066	5.3244316e-05	0.0036731076	0.00011826928	0.19378301	0.69403354
17.034068	0.00026450959	0.0027633284	0.00016628096	0.17958908	0.71101072
17.53507	0.00036620678	0.0018219319	0.00024461254	0.14651092	0.66105575
18.036072	0.00025767302	0.00073659173	6.5998886e-05	0.044697051	0.50224464
18.537074	4.9190083e-05	0.0011386206	0.00016323383	0.19376449	0.36874467
19.038076	4.3150504e-05	0.0012232502	0.0014622918	0.27565634	0.48453532
19.539078	8.6350865e-05	0.00079108935	0.0012637479	0.24215587	0.67844422
20.04008	3.5170324e-05	0.0022227579	0.0010010666	0.23353813	0.76951459
20.541082	0.00029838377	0.0035170441	0.00048621071	0.2322536	0.82048766
21.042084	0.00064153005	0.0046525615	0.00022103108	0.23496638	0.8493109
21.543086	0.00098359257	0.0055951359	0.00099599639	0.24056596	0.86294569
22.044088	0.0012490986	0.006351697	0.0017027361	0.24853278	0.86477621
22.54509	0.0013867606	0.0069706342	0.0022309019	0.25858163	0.85671093
23.046092	0.0013769791	0.007522711	0.0025153432	0.27059371	0.83981157
23.547094	0.0012296058	0.0080782942	0.002538246	0.28464144	0.81442449
24.048096	0.00097714642	0.0086879795	0.00232016	0.30107103	0.78006226
24.549098	0.0006683295	0.0093637316	0.0019078471	0.32068555	0.73498597
25.0501	0.00036487976	0.010042071	0.0013643722	0.34520711	0.67505664
25.551102	0.00014272455	0.010427673	0.00076314603	0.3787466	0.59001132
26.052104	9.1291971e-05	0.0080791793	0.00018129698	0.43409344	0.44745521
26.553106	3.3216655e-05	0.0089380304	9.5882514e-05	0.43946801	0.4312711
27.054108	0.00066456796	0.01413689	0.0003540194	0.38348142	0.56986569
27.55511	0.001474241	0.014811397	0.00024479397	0.35837523	0.62749893
28.056112	0.0010968341	0.010776204	1.3509294e-05	0.36670791	0.59839139
28.557114	0.00064109657	0.00020402189	4.332105e-06	0.41782162	0.46039863
29.058116	0.00015076129	0.034885093	0.00087681046	0.36254935	0.58733126
29.559118	0.00046673855	0.037639419	0.0010942704	0.3170679	0.6859196
30.06012	0.0020250435	0.038967091	0.00080121558	0.28843332	0.73899391
30.561122	0.0045361857	0.039046997	0.00015292372	0.26762383	0.76914179
31.062124	0.0078792088	0.038014706	0.00069843554	0.25128385	0.78457291
31.563126	0.012038462	0.036290619	0.0015962793	0.23794868	0.78865975
32.064128	0.017104458	0.034488382	0.002385866	0.22691522	0.78276889
32.56513	0.023351061	0.033332784	0.0029280581	0.21790684	0.7670853
33.066132	0.031423254	0.033660623	0.0031123143	0.21106957	0.74061938
33.567134	0.042802042	0.036570306	0.0028636577	0.20729747	0.70047676
34.068136	0.06118767	0.043841042	0.0021443427	0.20939547	0.63944247
34.569138	0.097617096	0.058502356	0.00096417052	0.22655005	0.53740543
35.07014	0.1591001	0.019883911	8.7845229e-05	0.26482184	0.38169033
35.571142	0.045760764	0.022563745	5.7249773e-05	0.14405423	0.48007142
36.072144	7.1255565e-05	0.017372943	0.0002030035	0.050313958	0.38616757
36.573146	0.00061081746	0.028936543	3.1963037e-05	0.077389204	0.2997079
37.074148	0.0014089299	0.01872681	0.00012886035	0.10995475	0.76587023
37.57515	0.0045807931	0.063137556	0.00076504207	0.125826	0.79566893
38.076152	0.00087802163	0.06971782	0.0020516993	0.1529131	0.75346013
38.577154	0.0079345425	0.050288068	0.0022077626	0.19611282	0.69077367
39.078156	0.012313179	0.026692442	0.00066991403	0.26404817	0.56953959
39.579158	0.0089767397	0.004384274	8.3665029e-06	0.32614785	0.45190339
40.08016	0.013164536	0.0044817732	0.02969455	0.27166669	0.57883257
40.581162	0.0079880803	0.014542896	0.013203189	0.21195019	0.71043576
41.082164	0.0089983788	0.014743412	0.0097081911	0.17479575	0.78272587
41.583166	0.0041363587	0.0012882609	0.013109182	0.14904572	0.81497162
42.084168	0.033455344	0.026541221	0.021434873	0.13077097	0.80716643
42.58517	0.090835921	0.075120664	0.038010137	0.12209909	0.73359189
43.086172	0.18583464	0.13017836	0.049470541	0.10494665	0.52322581
43.587174	0.18954146	0.010155176	0.00081551769	0.039704421	0.35351072
44.088176	0.18370201	0.16155425	0.11455133	0.15767968	0.52528191
44.589178	0.10696464	0.12500595	0.071548962	0.094631953	0.72589647
45.09018	0.17977647	0.21352815	0.11719916	0.093845539	0.59951011
45.591182	0.14188646	0.18828045	0.0010387268	0.014688651	0.43641401
46.092184	0.18692277	0.23790615	0.2110558	0.16837574	0.50316291
46.593186	0.068120995	0.13145924	0.13629927	0.10122013	0.75239908
47.094188	0.077971664	0.14271785	0.15560087	0.13790397	0.7441218
47.59519	0.056219429	0.12216806	0.13642655	0.13356161	0.7878566
48.096192	0.20655405	0.12513232	0.1080693	0.095170117	1.2831388
48.597194	0.13307555	0.060971004	0.046540267	0.021154058	1.1379955
49.098196	0.10111764	0.036282074	0.023761671	0.011949659	1.0689895
49.599198	0.080182157	0.022226212	0.011291819	0.032985912	1.0188851
50.1002	0.0646788	0.013290455	0.0037778644	0.047572178	0.97738929
50.601202	0.052414649	0.0072362584	0.00088216077	0.057979226	0.94049964
51.102204	0.04226402	0.0029006184	0.0037360894	0.065362898	0.90612293
51.603206	0.033553378	0.00039821739	0.0053733014	0.070375088	0.87291511
52.104208	0.025835509	0.0030719371	0.0061491064	0.073393873	0.83983573
52.60521	0.018790466	0.0053002875	0.0062861384	0.074625242	0.80591286
53.106212	0.012180276	0.006849327	0.0059257056	0.074151396	0.77005718
53.607214	0.0058380021	0.0063966233	0.0051561977	0.071955731	0.73083007
54.108216	0.00029753578	0.0007491988	0.004031921	0.067949678	0.68603149
54.609218	0.0060356783	0.0097032076	0.0025977512	0.062072719	0.63176564
55.11022	0.01045184	0.013031052	0.00098051405	0.054837148	0.55976415
55.611222	0.010556958	0.0012697865	2.0128846e-05	0.051222648	0.4465816
56.112224	0.0049900875	0.080562112	0.010630848	0.12469616	0.15515373
56.613226	0.056175087	0.0042092917	0.00070771042	0.01656861	0.055623272
57.114228	0.23031626	0.068730533	0.0004736751	0.23676459	0.14838162
57.61523	0.042864909	0.00071607632	5.2046941e-06	0.094841799	0.48517261
58.116232	0.004342076	0.0026069559	0.0003224421	0.078055745	0.46128992
58.617234	0.0075523562	0.00041166728	5.9158465e-06	0.03032522	0.18544799
59.118236	0.0022271588	0.0015414109	0.00034818508	0.10842904	0.46538214
59.619238	0.029211083	7.9478806e-05	4.931392e-05	0.12101281	0.50518213
60.12024	0.093625442	0.00095604095	0.0001958329	0.11698067	0.44238276
60.621242	0.13409361	0.00040002429	8.6410607e-07	0.012187775	0.12106374
61.122244	0.11210911	0.0064297805	7.5272589e-05	0.091942341	0.35459404
61.623246	0.084324721	0.010848714	1.5680201e-07	0.0061241091	0.064328828
62.124248	0.020301591	0.0074858319	6.2474718e-05	0.092675761	0.4298523
62.625251	0.014642234	0.004266725	4.0982733e-05	0.1213457	0.47015749
63.126253	0.031084819	0.0023515043	0.00018406189	0.14370427	0.46617821
63.627255	0.033471991	0.0011942023	0.00019802995	0.165394	0.43593307
64.128257	0.01985284	0.00044779863	8.0169503e-05	0.18889362	0.38345258
64.629259	0.013197864	1.0952274e-06	1.1447997e-09	0.21299114	0.31360963
65.130261	0.026134856	0.00015488334	0.00016788796	0.1993232	0.28721843
65.631263	0.0084937978	4.1456666e-06	0.0002704822	0.12987829	0.31295459
66.132265	0.02956029	0.00012477867	3.041055e-05	0.037824807	0.27373928
66.633267	0.071014252	2.5383261e-06	1.8063944e-08	0.0082634003	0.0070910172
67.134269	0.07316208	0.00017499765	0.00015006377	0.1212376	0.28397643
67.635271	0.051097321	0.0004811673	0.00062928521	0.1460375	0.36537845
68.136273	0.032765821	0.00063720904	0.0011166158	0.15383233	0.41146883
68.637275	0.020416639	0.00064175672	0.0015030458	0.15590019	0.4408944
69.138277	0.012636147	0.00046213349	0.0017596177	0.15362167	0.45892379
69.639279	0.0084516753	3.5101489e-05	0.0018690537	0.14668913	0.46726403
70.140281	0.007530784	0.00071660263	0.0018154698	0.13420326	0.46579759
70.641283	0.010109134	0.0018380738	0.001585099	0.1145599	0.45279033
71.142285	0.016946749	0.0031608516	0.0011779517	0.084240104	0.42437505
71.643287	0.029002343	0.0036780194	0.00064611546	0.032079001	0.3731477
72.144289	0.045514061	0.00021992801	0.00016871689	0.11352462	0.28266481
72.645291	0.058293407	0.010086544	5.9441486e-07	0.01529607	0.031199681
73.146293	0.053271302	0.018199265	6.9357874e-07	0.084700672	0.25351525
73.647295	0.03482597	0.017895415	1.1376114e-05	0.1195469	0.35618904
74.148297	0.016912843	0.01478216	7.4558981e-05	0.13617943	0.41452905
74.649299	0.0040605013	0.011764255	0.00019383599	0.14636564	0.44538912
75.150301	0.0042621297	0.0090925488	0.00027164388	0.15252457	0.45782306
75.651303	0.0092989502	0.0064868264	0.00028508924	0.1550074	0.45785546
76.152305	0.011947098	0.0036739691	0.00023379293	0.15377408	0.44907019
76.653307	0.012684984	0.00046807497	0.000118171	0.14860488	0.43332664
77.154309	0.011659421	0.0031615597	6.6537476e-05	0.13892043	0.41122058
77.655311	0.0087841371	0.0068476208	0.0003202041	0.12331359	0.38212878
78.156313	0.0039348237	0.0091934125	0.00059191766	0.098399646	0.34365054
78.657315	0.0024900341	0.0070423513	0.00067869128	0.055720581	0.28994562
79.158317	0.0085542702	0.0020591964	0.00033343115	0.01936513	0.20645801
79.659319	0.010909822	0.012348282	5.9567558e-06	0.011922454	0.026722973
80.160321	0.0082657568	0.013018928	4.2721695e-05	0.039530656	0.14233601
80.661323	0.0049896232	0.0024523603	8.6448289e-05	0.048088486	0.21937934
81.162325	0.0069615799	0.0097008976	0.00027268779	0.027159076	0.26099892
81.663327	0.015358784	0.0095309127	0.00024055932	0.031425327	0.28709232
82.164329	0.025504337	0.0043469723	8.0082522e-05	0.15865647	0.30479283
82.665331	0.031320359	0.01814515	1.7117471e-06	0.017607189	0.12557811
83.166333	0.031678874	0.024199384	1.7112784e-05	0.046845748	0.21400189
83.667335	0.029529173	0.023727648	5.1783202e-05	0.076625684	0.26845711
84.168337	0.027635627	0.019575673	8.1070917e-05	0.090761722	0.29480207
84.669339	0.027430563	0.013663907	0.00010954015	0.095990307	0.31011478
85.170341	0.029545472	0.007210332	0.00014359644	0.095030048	0.3174724
85.671343	0.03427072	0.0012153286	0.00018400133	0.088825452	0.3176672
86.172345	0.041715643	0.0032600765	0.00022372672	0.077144545	0.31077643
86.673347	0.051777526	0.0050285618	0.00024741006	0.058338487	0.29645653
87.174349	0.063979349	0.0030205959	0.00023464041	0.028007428	0.27371383
87.675351	0.077185771	0.0030004578	0.00017147619	0.024825825	0.23946595
88.176353	0.089280184	0.011452894	7.3498858e-05	0.097268798	0.18187357
88.677355	0.097276769	0.018763341	3.7963782e-06	0.022383589	0.041858841
89.178357	0.098705649	0.021284805	2.868031e-05	0.046030302	0.12586094
89.679359	0.093567901	0.018092757	0.00012848863	0.082140428	0.20706592
90.180361	0.084149218	0.011142037	0.00022174078	0.10096992	0.24428391
90.681363	0.073006944	0.0031121593	0.00025892381	0.11048337	0.26726356
91.182365	0.061816678	0.0039485817	0.00023955296	0.11480451	0.28332894
91.683367	0.051407617	0.0087555362	0.00018504168	0.11601532	0.29469967
92.184369	0.042108642	0.010648991	0.00011974282	0.11515107	0.30227146
92.685371	0.034006054	0.0095817108	6.3840461e-05	0.11271504	0.30653722
93.186373	0.027083088	0.0061541493	3.1186216e-05	0.10892938	0.30782639
93.687375	0.021286952	0.0015098482	2.8511007e-05	0.10385353	0.30637537
94.188377	0.016558907	0.0029956372	5.4945496e-05	0.09743683	0.30235281
94.689379	0.012846531	0.0062532793	0.00010174929	0.089535486	0.29587106
95.190381	0.010107305	0.0077488624	0.0001525229	0.079905043	0.28699177
95.691383	0.008307403	0.0076065116	0.00018446311	0.068167841	0.27572807
96.192385	0.0074166964	0.0063601594	0.00017160986	0.053742858	0.26204392
96.693387	0.0073992131	0.0046584388	9.1538205e-05	0.035703665	0.24585065
97.194389	0.0081974749	0.0030617611	6.2884586e-05	0.012475278	0.22699886
97.695391	0.0097106075	0.0019542396	0.00026696486	0.018893612	0.20525945
98.196393	0.011773608	0.0015288884	0.00045101818	0.064866214	0.18027555
98.697395	0.014160284	0.0018210939	0.00051439012	0.14422719	0.15145614
99.198397	0.016635547	0.0027913259	0.00039411773	0.28597302	0.11783755
99.699399	0.019024401	0.0044150631	0.00015561426	0.13344621	0.078349093
100.2004	0.021174797	0.0066529353	2.4333717e-05	0.055346276	0.034781234
100.7014	0.022776831	0.0092639738	3.5825657e-05	0.011807269	0.0030055307
101.2024	0.023259643	0.011692191	2.7626803e-05	0.013743111	0.0056538411
101.70341	0.022016642	0.013286741	1.2463373e-05	0.02621894	0.024554086
102.20441	0.018893397	0.013788772	6.618791e-05	0.027490307	0.038730021
102.70541	0.014526383	0.013665454	0.0008423032	0.018817841	0.044108425
103.20641	0.010156138	0.013918999	0.0032484898	0.0021000048	0.041008081
103.70741	0.0070240116	0.015498426	0.0079093133	0.017491891	0.030419671
104.20842	0.0057939471	0.018764733	0.014762143	0.026232616	0.014977664
104.70942	0.0063053302	0.023300513	0.022998048	0.011450822	0.001904226
105.21042	0.007713963	0.028094048	0.031321451	0.015629394	0.0027569625
105.71142	0.0089337556	0.031991238	0.038415065	0.03970463	0.020281958
106.21242	0.0091712933	0.034208417	0.043425214	0.055431917	0.044322327
106.71343	0.0082518022	0.03462397	0.046213449	0.062338822	0.0658538
107.21443	0.0065612621	0.033694712	0.047241545	0.061352253	0.080765357
107.71543	0.0047412928	0.032139444	0.047239566	0.053644073	0.087504205
108.21643	0.0033997797	0.030645714	0.046908458	0.040319217	0.085657193
108.71743	0.0029550018	0.029711251	0.046761673	0.022629706	0.075427641
109.21844	0.0035803941	0.029585994	0.047068016	0.0029117557	0.057767889
109.71944	0.005194176	0.03025953	0.047839411	0.013570477	0.035327697
110.22044	0.0074830945	0.031483019	0.04885209	0.018594	0.013917279
110.72144	0.0099843304	0.032848867	0.049723924	0.008716047	0.001485918
111.22244	0.012232952	0.033935522	0.050055484	0.0096982722	0.0012424401
111.72345	0.013921752	0.034465631	0.049584744	0.02904357	0.0087328715
112.22445	0.01498497	0.034390692	0.048270647	0.045716421	0.018423836
112.72545	0.015566355	0.033862599	0.046266387	0.058842326	0.027425419
113.22645	0.015917213	0.033135839	0.043824674	0.068595575	0.034732932
113.72745	0.016298559	0.032472733	0.041205502	0.075410415	0.040131092
114.22846	0.016926216	0.032090068	0.03862409	0.079694292	0.043685219
114.72946	0.017956298	0.032145003	0.036237117	0.081745622	0.045555171
115.23046	0.019492776	0.032742586	0.034150118	0.081744859	0.045928549
115.73146	0.021601865	0.03394997	0.032431504	0.079766619	0.044994882
116.23246	0.024325225	0.035809497	0.031125518	0.075794277	0.042935087
116.73347	0.027689034	0.038347725	0.030261242	0.069733165	0.039917684
117.23447	0.031708132	0.041579606	0.029856801	0.061426881	0.036098958
117.73547	0.036384798	0.045507328	0.029918181	0.050692024	0.031626692
118.23647	0.041701232	0.050112902	0.030431593	0.037412461	0.026648667
118.73747	0.047604385	0.055343115	0.031347751	0.02179897	0.021328052
119.23848	0.053982656	0.061086357	0.032557233	0.0050436892	0.015867195
119.73948	0.060638431	0.067145233	0.033860593	0.0094479081	0.010536711
120.24048	0.067271152	0.073219572	0.034948098	0.015591408	0.0056951115
120.74148	0.073500397	0.07892919	0.035420081	0.0090496254	0.0017676982
121.24248	0.078959374	0.083906793	0.034881527	0.0069102029	0.00084904395
121.74349	0.083445807	0.087948267	0.033100792	0.025361794	0.0019460788
122.24449	0.087039772	0.091130435	0.03013999	0.041906031	0.0016281616
122.74549	0.090084048	0.093792114	0.026344634	0.055140625	0.00029421443
123.24649	0.093032525	0.096383546	0.022191651	0.065133175	0.0015260554
123.74749	0.096282564	0.099299425	0.018113892	0.072385474	0.0033563275
124.2485	0.10008689	0.10279085	0.01440387	0.077389396	0.0048739173
124.7495	0.10455032	0.10696172	0.011206446	0.080496486	0.0059176248
125.2505	0.10966774	0.11180644	0.0085570559	0.081912487	0.0064485734
125.7515	0.1153659	0.11725132	0.0064261269	0.081724326	0.0065044718
126.25251	0.12153299	0.12318415	0.0047523402	0.079925015	0.0061648161
126.75351	0.12803487	0.12947029	0.0034626948	0.076429443	0.0055288545
127.25451	0.134722	0.13595961	0.0024831884	0.071085168	0.0047022247
127.75551	0.14143187	0.14248894	0.0017446487	0.063688707	0.0037876039
128.25651	0.14799086	0.14888392	0.0011870851	0.054028443	0.0028761917
128.75752	0.15421806	0.15496283	0.0007640189	0.042001104	0.0020392757
129.25852	0.15993186	0.16054322	0.0004457886	0.027905838	0.0013222351
129.75952	0.16495842	0.16545035	0.00021864265	0.013092221	0.00074593828
130.26052	0.16914053	0.16952613	7.6954528e-05	0.00092164185	0.00031943612
130.76152	0.17234769	0.17263916	1.1237773e-05	0.0034709775	6.0451794e-05
131.26253	0.17449051	0.1746992	1.4253335e-06	0.0027830953	1.0385957e-05
131.76353	0.17553977	0.17567623	2.3623506e-05	0.016750373	0.00023029782
132.26453	0.17554127	0.17561536	6.6137081e-05	0.033212728	0.00077905427
132.76553	0.1746143	0.17463526	0.00014049017	0.048777502	0.0016900868
133.26653	0.17293053	0.17290712	0.00027880477	0.062134186	0.0029613461
133.76754	0.17068375	0.17062434	0.00052223181	0.07306251	0.0045591403
134.26854	0.16806323	0.1679759	0.00091003803	0.081757566	0.0064280221
134.76954	0.16523751	0.16513011	0.0014742332	0.088524633	0.0085002825
135.27054	0.16234812	0.16222827	0.0022391764	0.093662741	0.010702824
135.77154	0.1595099	0.15938507	0.0032237696	0.097427994	0.012961481
136.27255	0.15681471	0.1566922	0.0044442604	0.1000278	0.015203518
136.77355	0.15433607	0.15422299	0.0059164656	0.10162564	0.017359097
137.27455	0.15213319	0.15203649	0.0076569014	0.10234823	0.019362403
137.77555	0.15025414	0.15018056	0.0096828378	0.1022919	0.021152724
138.27655	0.1487378	0.1486939	0.012011622	0.10152767	0.022675512
138.77756	0.14761526	0.14760737	0.01465967	0.10010489	0.023883304
139.27856	0.14691049	0.14694473	0.017641389	0.098053725	0.024736461
139.77956	0.14664084	0.14672308	0.02096813	0.095386841	0.025203752
140.28056	0.14681705	0.1469529	0.024647153	0.092100334	0.025262909
140.78156	0.14744307	0.14763789	0.028680533	0.088174084	0.024901263
141.28257	0.14851555	0.14877441	0.033063978	0.083571756	0.02411654
141.78357	0.15002303	0.15035075	0.037785525	0.078240817	0.022917858
142.28457	0.15194503	0.15234612	0.042824157	0.072113269	0.021326885
142.78557	0.1542509	0.15472963	0.048148394	0.065108433	0.019379103
143.28657	0.15689879	0.15745914	0.053714966	0.05714038	0.017125056
143.78758	0.15983462	0.16048034	0.059467657	0.048134916	0.014631479
144.28858	0.16299131	0.16372596	0.065336428	0.03806542	0.011982172
144.78958	0.16628836	0.16711532	0.07123694	0.027023864	0.0092784861
145.29058	0.1696319	0.17055444	0.077070669	0.015350735	0.0066391775
145.79158	0.1729157	0.17393706	0.082726061	0.0038383594	0.0041991173
146.29259	0.17602386	0.17714728	0.088081509	0.0060598262	0.0021059565
146.79359	0.17883608	0.18006491	0.093011203	0.012307937	0.0005134934
147.29459	0.1812364	0.18257416	0.097394694	0.013099114	0.00042929162
147.79559	0.18312513	0.18457557	0.10112989	0.0081328197	0.00059341775
148.29659	0.18443213	0.18599922	0.10414739	0.0010548714	0.00011282515
148.7976	0.18512801	0.18681594	0.1064225	0.012180172	0.0017285374
149.2986	0.18522967	0.18704277	0.10798085	0.023366868	0.0042312072
149.7996	0.18479795	0.18674061	0.10889551	0.033503284	0.0075366115
150.3006	0.18392831	0.18600483	0.10927643	0.042089513	0.01150696
150.8016	0.18273718	0.18495171	0.10925546	0.048992941	0.015963879
151.30261	0.18134795	0.18370437	0.10897098	0.054267178	0.020702059
151.80361	0.17987933	0.1823812	0.10855529	0.058044409	0.025500601
152.30461	0.17843733	0.18108788	0.10812604	0.060477844	0.030131328
152.80561	0.17711102	0.17991309	0.10778178	0.061713573	0.034365373
153.30661	0.17597102	0.17892707	0.10760052	0.061878613	0.03798053
153.80762	0.17506987	0.17818204	0.10764031	0.061077519	0.040771894
154.30862	0.17444346	0.17771354	0.10794086	0.059393416	0.042566995
154.80962	0.17411277	0.17754226	0.10852559	0.056891351	0.043244255
155.31062	0.17408561	0.17767575	0.10940361	0.053623099	0.04275078
155.81162	0.17435826	0.17811008	0.11057157	0.049633364	0.04111385
156.31263	0.1749169	0.17883126	0.11201521	0.044967826	0.038441324
156.81363	0.17573891	0.17981655	0.11371086	0.039683908	0.034909603
157.31463	0.1767941	0.1810357	0.11562677	0.03386534	0.030742083
157.81563	0.1780461	0.18245234	0.11772465	0.027641377	0.02618371
158.31663	0.17945395	0.18402555	0.11996138	0.02121026	0.021477279
158.81764	0.18097399	0.18571178	0.12229105	0.014863184	0.016845065
159.31864	0.18256218	0.18746712	0.12466744	0.0089986337	0.012476914
159.81964	0.18417668	0.18924988	0.12704678	0.0041086223	0.0085240846
160.32064	0.1857805	0.19102325	0.12939057	0.00071532835	0.0050974268
160.82164	0.18734404	0.19275779	0.13166826	0.00074705566	0.0022684463
161.32265	0.18884697	0.19443328	0.13385923	6.8944003e-05	7.2222606e-05
161.82365	0.19027918	0.19603967	0.13595374	0.002652932	0.0014884672
162.32465	0.19164052	0.19757682	0.13795268	0.0070432342	0.0024382094
162.82565	0.1929394	0.19905307	0.13986598	0.012566443	0.0028235257
163.32665	0.19419035	0.20048285	0.14171003	0.01866335	0.0027073435
163.82766	0.19541108	0.20188371	0.14350452	0.02484536	0.0021638216
164.32866	0.19661947	0.20327337	0.14526924	0.030732176	0.0012739854
164.82966	0.19783099	0.20466714	0.14702134	0.036049414	0.00012249171
165.33066	0.19905686	0.20607609	0.14877336	0.040608083	0.0012043987
165.83166	0.20030291	0.20750596	0.15053209	0.044280811	0.0026198463
166.33267	0.20156939	0.20895695	0.15229835	0.046981666	0.0040369297
166.83367	0.20285135	0.21042409	0.15406738	0.0486515	0.0053692677
167.33467	0.20413943	0.21189809	0.1558298	0.049248553	0.0065324793
167.83567	0.20542106	0.21336645	0.15757275	0.048743418	0.0074470934
168.33667	0.20668155	0.2148146	0.15928116	0.047117584	0.0080432094
168.83768	0.20790507	0.21622688	0.16093875	0.044365227	0.0082666648
169.33868	0.20907534	0.21758715	0.16252876	0.040498553	0.0080857529
169.83968	0.21017593	0.2188792	0.1640343	0.035557845	0.0074968883
170.34068	0.21119056	0.22008696	0.16543862	0.029628261	0.0065273897
170.84168	0.21210349	0.2211949	0.16672556	0.022865905	0.0052340139
171.34269	0.21290035	0.22218886	0.1678804	0.015534642	0.0036969673
171.84369	0.21356939	0.22305732	0.1688912	0.0080500979	0.0020104338
172.34469	0.21410297	0.2237928	0.16975034	0.0010147601	0.00027161572
172.84569	0.21449887	0.2243932	0.17045594	0.0047926978	0.001429458
173.34669	0.21476097	0.22486242	0.17101253	0.0085249856	0.0030175482
173.8477	0.21489898	0.22521015	0.17143075	0.0094889455	0.0044362979
174.3487	0.21492716	0.22545053	0.17172604	0.0073980503	0.0056487642
174.8497	0.21486228	0.22560017	0.17191643	0.0024842456	0.0066350659
175.3507	0.21472103	0.2256756	0.17201986	0.0046203407	0.0073882202
175.8517	0.21451765	0.22569088	0.17205159	0.013132795	0.0079093371
176.35271	0.21426198	0.22565574	0.17202227	0.022332687	0.0082032081
176.85371	0.21395848	0.22557463	0.17193685	0.031662396	0.008275046
177.35471	0.21360642	0.22544682	0.17179477	0.04073645	0.0081287873
177.85571	0.21320098	0.22526762	0.17159121	0.04930949	0.0077670005
178.35671	0.2127354	0.22503038	0.17131923	0.057237035	0.0071921218
178.85772	0.2122033	0.22472888	0.17097237	0.064443159	0.0064084978
179.35872	0.21160116	0.22435968	0.1705471	0.070897662	0.0054246038
179.85972	0.21093012	0.22392396	0.17004484	0.076600976	0.0042548429
180.36072	0.21019707	0.22342854	0.16947303	0.081574199	0.0029205076
180.86172	0.20941479	0.22288603	0.16884529	0.085852226	0.0014497247
181.36273	0.20860126	0.2223141	0.16818067	0.089478657	0.0001235368
181.86373	0.20777835	0.22173428	0.16750231	0.092501783	0.0017611417
182.36473	0.20697027	0.22117033	0.16683577	0.094971349	0.0034228076
182.86573	0.20620191	0.22064667	0.1662073	0.096935992	0.0050681447
183.36673	0.20549736	0.22018689	0.16564228	0.098441302	0.0066584706
183.86774	0.20487879	0.21981268	0.16516405	0.099528465	0.0081582603
184.36874	0.20436553	0.21954292	0.16479296	0.10023341	0.0095361854
184.86974	0.20397358	0.21939319	0.16454584	0.10058636	0.010765764
185.37074	0.20371529	0.21937548	0.16443567	0.10061172	0.011825689
185.87174	0.2035993	0.21949814	0.16447153	0.10032817	0.012699905
186.37275	0.20363059	0.21976588	0.16465866	0.099748883	0.013377511
186.87375	0.20381059	0.22017998	0.16499857	0.098881842	0.013852561
187.37475	0.20413741	0.22073845	0.16548929	0.097730212	0.014123785
187.87575	0.20460606	0.22143624	0.16612561	0.096292712	0.014194285
188.37675	0.20520867	0.22226553	0.16689927	0.094564024	0.014071213
188.87776	0.20593474	0.2232159	0.16779931	0.092535217	0.013765441
189.37876	0.20677142	0.22427466	0.16881227	0.090194235	0.013291213
189.87976	0.20770371	0.22542704	0.16992247	0.08752645	0.012665794
190.38076	0.20871481	0.22665652	0.17111235	0.084515364	0.011909091
190.88176	0.20978639	0.22794511	0.17236275	0.081143477	0.01104323
191.38277	0.21089896	0.22927369	0.17365332	0.07739345	0.010092101
191.88377	0.21203224	0.23062242	0.17496287	0.073249618	0.0090808283
192.38477	0.21316561	0.23197114	0.17626989	0.068700015	0.0080351874
192.88577	0.21427863	0.2332999	0.17755306	0.063739052	0.0069809387
193.38677	0.21535158	0.23458946	0.1787918	0.058371015	0.0059431024
193.88778	0.21636603	0.23582187	0.17996693	0.052614567	0.0049451827
194.38878	0.21730548	0.2369811	0.18106126	0.046508373	0.0040083766
194.88978	0.2181559	0.23805353	0.18206023	0.040117813	0.0031508157
195.39078	0.21890627	0.2390285	0.18295238	0.033542429	0.0023869047
195.89178	0.21954892	0.23989862	0.18372981	0.026923116	0.0017268247
196.39279	0.22007976	0.24066	0.18438834	0.020447121	0.0011762662
196.89379	0.22049825	0.24131221	0.18492749	0.014347672	0.00073644027
197.39479	0.22080716	0.24185804	0.18535025	0.0088941268	0.00040438601
197.89579	0.22101211	0.24230306	0.18566258	0.0043690496	0.00017355801
198.39679	0.22112094	0.24265498	0.18587278	0.0010319599	3.4639724e-05
198.8978	0.22114296	0.24292293	0.18599065	0.00092405507	2.3500609e-05
199.3988	0.2210882	0.24311673	0.18602673	0.0014099767	1.2812128e-05
199.8998	0.22096666	0.24324615	0.18599155	0.00045837518	5.4875444e-05
200.4008	0.2207877	0.24332036	0.18589495	0.0017864744	0.00016863752
200.9018	0.22055962	0.24334744	0.18574566	0.0051011434	0.00031902322
201.40281	0.22028939	0.24333423	0.18555101	0.0092248911	0.00049837131
201.90381	0.21998266	0.2432862	0.18531694	0.013897185	0.00070087078
202.40481	0.2196438	0.24320765	0.18504807	0.018883265	0.00092239232
202.90581	0.21927626	0.24310193	0.18474804	0.023986815	0.0011601401
203.40681	0.21888288	0.24297183	0.18441986	0.029052789	0.0014121886
203.90782	0.2184663	0.24281991	0.18406632	0.033964355	0.0016769731
204.40882	0.21802934	0.24264893	0.1836904	0.03863722	0.0019528012
204.90982	0.21757532	0.24246212	0.18329561	0.043013371	0.0022374394
205.41082	0.2171083	0.24226341	0.1828862	0.047055288	0.0025278153
205.91182	0.21663318	0.24205756	0.18246733	0.050741033	0.0028198546
206.41283	0.21615575	0.24185016	0.18204507	0.054060259	0.0031084584
206.91383	0.21568257	0.24164755	0.18162627	0.057011051	0.0033876064
207.41483	0.21522083	0.24145668	0.18121847	0.059597438	0.003650565
207.91583	0.21477808	0.24128482	0.18082958	0.061827458	0.0038901689
208.41683	0.21436204	0.24113941	0.18046764	0.063711638	0.0040991481
208.91784	0.21398023	0.24102768	0.18014053	0.065261814	0.0042704684
209.41884	0.21363977	0.24095647	0.17985569	0.06649021	0.0043976636
209.91984	0.2133471	0.24093193	0.17961984	0.06740873	0.0044751391
210.42084	0.21310775	0.24095934	0.17943874	0.068028422	0.0044984344
210.92184	0.21292616	0.24104295	0.17931705	0.068359085	0.004464436
211.42285	0.21280554	0.24118577	0.17925812	0.06840899	0.0043715382
211.92385	0.21274778	0.24138956	0.17926391	0.068184702	0.0042197493
212.42485	0.21275334	0.24165472	0.17933491	0.067690995	0.0040107456
212.92585	0.2128213	0.24198026	0.17947017	0.066930834	0.0037478737
213.42685	0.21294932	0.24236387	0.17966725	0.065905438	0.0034361051
213.92786	0.21313371	0.24280195	0.17992231	0.064614413	0.0030819425
214.42886	0.21336955	0.24328968	0.18023021	0.063055957	0.0026932831
214.92986	0.21365076	0.24382118	0.18058465	0.061227139	0.0022792385
215.43086	0.21397032	0.24438965	0.18097831	0.059124271	0.0018499143
215.93186	0.21432043	0.24498755	0.18140307	0.056743359	0.0014161543
216.43287	0.21469274	0.24560681	0.18185024	0.054080677	0.00098925151
216.93387	0.21507858	0.24623909	0.18231079	0.051133439	0.00058063489
217.43487	0.21546923	0.24687599	0.18277567	0.047900617	0.00020153934
217.93587	0.21585617	0.24750933	0.18323601	0.044383894	0.00013733013
218.43687	0.21623136	0.2481314	0.18368344	0.040588786	0.00042612692
218.93788	0.21658745	0.24873515	0.18411034	0.036525921	0.00065617018
219.43888	0.21691803	0.24931447	0.18451006	0.032212507	0.00082021634
219.93988	0.21721782	0.24986429	0.18487709	0.027673947	0.00091268115
220.44088	0.21748275	0.25038076	0.18520724	0.022945593	0.00092980058
220.94188	0.2177101	0.25086129	0.18549769	0.018074527	0.00086972241
221.44289	0.21789848	0.2513046	0.18574701	0.013121244	0.00073252466
221.94389	0.21804783	0.25171065	0.18595515	0.0081609623	0.0005201621
222.44489	0.2181593	0.25208059	0.18612335	0.003284204	0.00023634662
222.94589	0.21823517	0.25241663	0.18625399	0.0014038463	0.00011362789
223.44689	0.21827865	0.25272188	0.18635042	0.0057857753	0.00052310305
223.9479	0.21829373	0.25300016	0.18641682	0.0097366656	0.00098430089
224.4489	0.21828496	0.25325586	0.18645795	0.013131346	0.0014885813
224.9499	0.21825729	0.25349372	0.18647896	0.015853854	0.0020266989
225.4509	0.2182159	0.25371869	0.18648525	0.017808047	0.0025890494
225.9519	0.21816597	0.25393575	0.18648225	0.018927611	0.0031658972
226.45291	0.21811263	0.25414977	0.18647528	0.019183357	0.0037475822
226.95391	0.21806075	0.2543654	0.18646942	0.018586112	0.0043247035
227.45491	0.21801486	0.25458697	0.1864694	0.017184494	0.004888282
227.95591	0.21797905	0.25481836	0.18647949	0.015058212	0.0054299028
228.45691	0.2179569	0.25506296	0.18650341	0.012308566	0.00594184
228.95792	0.21795137	0.25532357	0.18654425	0.0090482085	0.0064171638
229.45892	0.21796479	0.2556024	0.18660443	0.0053919445	0.0068498304
229.95992	0.21799879	0.25590097	0.18668565	0.0014496343	0.007234751
230.46092	0.21805428	0.25622011	0.18678886	0.0026784636	0.0075678393
230.96192	0.21813143	0.25655998	0.18691426	0.00690413	0.007846033
231.46293	0.21822973	0.25692006	0.1870613	0.011151899	0.0080672867
231.96393	0.21834799	0.25729918	0.18722876	0.01535861	0.0082305345
232.46493	0.21848441	0.25769563	0.18741477	0.019472297	0.0083356224
232.96593	0.21863667	0.25810717	0.18761692	0.023450769	0.008383211
233.46693	0.21880205	0.2585312	0.18783238	0.02726015	0.0083746534
233.96794	0.21897752	0.25896483	0.18805802	0.030873509	0.0083118526
234.46894	0.2191599	0.25940504	0.18829052	0.034269651	0.0081971065
234.96994	0.21934597	0.25984876	0.18852656	0.037432106	0.0080329483
235.47094	0.21953265	0.26029305	0.18876292	0.040348288	0.0078219922
235.97194	0.21971706	0.2607352	0.18899663	0.043008816	0.0075667929
236.47295	0.21989668	0.26117282	0.18922508	0.045406977	0.0072697281
236.97395	0.22006945	0.26160394	0.18944612	0.047538275	0.0069329123
237.47495	0.22023377	0.26202708	0.18965811	0.04940007	0.006558147
237.97595	0.22038861	0.26244125	0.18985998	0.050991268	0.0061469118
238.47695	0.22053348	0.262846	0.19005122	0.052312046	0.0057003989
238.97796	0.22066843	0.26324138	0.19023189	0.05336361	0.0052195903
239.47896	0.22079398	0.2636279	0.19040256	0.054147957	0.0047053754
239.97996	0.22091111	0.26400648	0.19056423	0.054667659	0.0041587055
240.48096	0.22102112	0.26437836	0.19071826	0.054925645	0.0035807799
240.98196	0.22112556	0.26474502	0.19086628	0.054925001	0.0029732578
241.48297	0.22122615	0.26510807	0.19101007	0.054668765	0.0023384883
241.98397	0.22132464	0.26546916	0.19115145	0.054159742	0.0016797532
242.48497	0.22142273	0.2658299	0.19129219	0.053400324	0.0010015143
242.98597	0.22152195	0.26619173	0.1914339	0.052392323	0.00030965853
243.48697	0.2216236	0.26655588	0.19157793	0.051136825	0.00038826518
243.98798	0.22172869	0.26692327	0.19172532	0.049634048	0.0010828265
244.48898	0.22183781	0.26729448	0.1918767	0.047883229	0.0017625177
244.98998	0.22195119	0.26766969	0.19203229	0.045882518	0.0024135914
245.49098	0.22206857	0.26804868	0.19219185	0.043628894	0.0030199411
245.99198	0.22218926	0.26843078	0.19235467	0.041118096	0.0035630354
246.49299	0.22231214	0.26881492	0.19251956	0.038344572	0.0040219198
246.99399	0.22243565	0.26919964	0.19268492	0.035301436	0.0043732995
247.49499	0.22255784	0.26958312	0.19284873	0.031980445	0.0045917165
247.99599	0.22267644	0.2699632	0.19300864	0.028371988	0.0046498363
248.49699	0.2227889	0.27033749	0.19316199	0.024465084	0.0045188537
248.998	0.22289244	0.27070341	0.19330592	0.020247396	0.004169025
249.499	0.22298417	0.27105824	0.19343743	0.015705259	0.0035703242
250	0.22306114	0.27139922	0.19355345	0.010823728	0.0026932123


==> graphics/data/r25_mag.dat <==
0	36.074333	36.039822	34.683416	36.317333	21.489538	64.551853
0.501002	36.091998	36.057775	34.855146	36.295194	21.602833	64.767052
1.002004	36.145771	36.112632	35.049441	36.31242	21.720936	64.987823
1.503006	36.23808	36.206808	35.271118	36.371674	21.844207	65.214459
2.004008	36.373293	36.344645	35.526525	36.477468	21.97305	65.447276
2.50501	36.55829	36.532978	35.82422	36.636771	22.107913	65.686609
3.006012	36.803457	36.782118	36.176041	36.860012	22.249293	65.932812
3.507014	37.12443	37.107582	36.598905	37.162833	22.397751	66.186254
4.008016	37.545258	37.533236	37.118021	37.569253	22.553918	66.447314
4.509018	38.104594	38.097462	37.773129	38.117827	22.718508	66.716368
5.01002	38.869169	38.866592	38.632103	38.875099	22.892334	66.993774
5.511022	39.968383	39.969463	39.826006	39.970126	23.076328	67.279841
6.012024	41.709967	41.713058	41.667166	41.710079	23.271565	67.574789
6.5130261	45.240734	45.243259	45.333473	45.24098	23.479294	67.878679
7.0140281	49.373764	49.372236	49.203334	49.373384	23.700982	68.191313
7.5150301	42.540519	42.530439	42.62809	42.540005	23.938365	68.512084
8.0160321	39.961517	39.938269	40.127383	39.957696	24.193524	68.839752
8.5170341	38.401066	38.36073	38.616319	38.390158	24.468983	69.172133
9.0180361	37.359426	37.299955	37.603919	37.337588	24.767847	69.505665
9.5190381	36.659681	36.581681	36.916708	36.624189	25.094005	69.834874
10.02004	36.214289	36.121017	36.471153	36.164452	25.452421	70.151781
10.521042	35.969887	35.86646	36.218481	35.907272	25.849576	70.445465
11.022044	35.890917	35.783205	36.12733	35.81894	26.29417	70.702168
11.523046	35.95491	35.848592	36.178275	35.878108	26.798272	70.906553
12.024048	36.151765	36.051777	36.362904	36.075093	27.379314	71.044629
12.52505	36.485195	36.395518	36.685435	36.413487	28.063799	71.108355
13.026052	36.977165	36.900824	37.167426	36.914777	28.894818	71.101263
13.527054	37.679129	37.618233	37.859137	37.629657	29.949229	71.046068
14.028056	38.701926	38.657642	38.869128	38.667879	31.38461	71.006299
14.529058	40.312081	40.284465	40.45859	40.294339	33.612573	71.215303
15.03006	43.409773	43.397484	43.503576	43.406306	38.582904	74.52151
15.531062	49.764508	49.763048	50.118413	49.776156	37.936928	66.814962
16.032064	42.141992	42.14377	42.339853	42.154805	33.64568	67.685992
16.533066	39.77478	39.772663	39.920877	39.779484	32.067104	67.379812
17.034068	38.94446	38.934159	39.052077	38.937984	31.95046	66.634389
17.53507	39.260219	39.245842	39.331749	39.250616	33.508169	65.213413
18.036072	40.856223	40.845696	40.886317	40.853527	39.03007	61.376042
18.537074	45.230373	45.228148	45.178872	45.222989	36.466333	61.908831
19.038076	44.935568	44.937507	44.990535	45.001277	32.548794	66.708438
19.539078	40.469905	40.4734	40.43789	40.521049	30.66988	67.926478
20.04008	38.448467	38.447115	38.363006	38.486957	29.469284	68.035124
20.541082	37.259941	37.248823	37.128896	37.278057	28.606185	67.831263
21.042084	36.52661	36.503177	36.356668	36.518537	27.944085	67.549058
21.543086	36.100201	36.064693	35.898215	36.064245	27.415722	67.252713
22.044088	35.907864	35.863011	35.679788	35.846722	26.983583	66.96013
22.54509	35.910779	35.860979	35.660458	35.830665	26.624911	66.675936
23.046092	36.091053	36.041356	35.81955	36.000271	26.325041	66.400736
23.547094	36.448982	36.404164	36.154536	36.356465	26.074091	66.133925
24.048096	37.006903	36.970742	36.685388	36.921042	25.865197	65.874592
24.549098	37.82268	37.797402	37.468519	37.75052	25.693493	65.62182
25.0501	39.028391	39.014151	38.636466	38.975142	25.555513	65.374766
25.551102	40.96366	40.957813	40.536504	40.932398	25.448813	65.132682
26.052104	44.833787	44.829695	44.471567	44.825659	25.371735	64.894899
26.553106	45.177191	45.17569	44.773396	45.181523	25.323261	64.660808
27.054108	41.041624	41.014349	40.461423	41.056154	25.302924	64.429838
27.55511	39.447913	39.389757	38.863634	39.457569	25.310758	64.201436
28.056112	40.024641	39.980741	39.593327	40.0241	25.347289	63.975042
28.557114	43.652506	43.680492	43.6436	43.652317	25.413545	63.75006
29.058116	40.020526	40.014493	38.624406	40.055616	25.51111	63.525832
29.559118	37.547218	37.529693	36.133963	37.588305	25.6422	63.301591
30.06012	36.271783	36.198331	34.858377	36.300844	25.809792	63.076409
30.561122	35.525202	35.364053	34.138049	35.530634	26.017811	62.849119
31.062124	35.088616	34.812145	33.754733	35.064109	26.271413	62.618193
31.563126	34.876148	34.456293	33.610471	34.820476	26.577415	62.381563
32.064128	34.853824	34.257668	33.651772	34.770668	26.944961	62.136314
32.56513	35.017082	34.199396	33.849865	34.91455	27.38662	61.87817
33.066132	35.390024	34.277954	34.198773	35.279879	27.920266	61.600561
33.567134	36.044472	34.501695	34.726315	35.941253	28.572544	61.292787
34.068136	37.168814	34.894541	35.539295	37.089112	29.385833	60.936133
34.569138	39.348449	35.507368	37.046472	39.31051	30.434056	60.494519
35.07014	43.34393	36.447906	42.482083	43.347737	31.86551	59.887889
35.571142	39.790562	37.969715	38.892738	39.788284	34.058563	58.892873
36.072144	40.760558	40.763463	41.468689	40.752284	38.709733	56.500964
36.573146	42.401191	42.427091	41.174247	42.402547	39.119797	55.109163
37.074148	38.557319	38.502994	39.279374	38.562287	34.317758	68.087221
37.57515	36.804197	36.635605	39.127924	36.776041	32.173272	66.088154
38.076152	36.394905	36.362949	38.932278	36.320233	30.829647	63.817014
38.577154	37.189095	37.484173	39.059262	37.10699	29.895836	62.878342
39.078156	39.712394	40.20138	40.772415	39.685791	29.226409	62.330175
39.579158	42.675167	42.292083	42.862267	42.675524	28.756753	61.96022
40.08016	39.076119	38.5617	38.900989	37.915772	28.46044	61.69465
40.581162	35.958319	36.245557	36.481258	35.483555	28.336947	61.504395
41.082164	34.430862	34.740684	34.938491	34.096601	28.412494	61.380789
41.583166	33.789786	33.650019	33.833316	33.346829	28.753563	61.327502
42.084168	33.946581	32.810887	33.045597	33.21894	29.507354	61.347122
42.58517	35.356083	32.144481	32.700111	34.012194	31.039138	61.293019
43.086172	38.822019	31.607543	33.768232	36.901473	34.747778	59.134701
43.587174	38.464529	31.173906	38.855143	38.433161	36.937317	52.062153
44.088176	37.763542	30.826303	31.662681	33.437678	31.808999	57.600047
44.589178	34.211793	30.552341	29.935116	31.763975	30.974264	59.046013
45.09018	36.992838	30.342397	29.093826	32.657309	33.521226	59.170419
45.591182	35.180091	30.188512	28.556367	35.143548	35.696839	50.533175
46.092184	36.999964	30.083828	28.197445	29.190907	30.770068	55.616973
46.593186	32.216972	30.022319	27.981753	27.825822	28.955966	56.456991
47.094188	32.535541	29.998691	27.892139	27.472982	28.048761	56.745946
47.59519	31.795893	30.008346	27.91145	27.458089	27.549182	56.846497
48.096192	24.903472	30.047385	28.019701	27.594773	27.273538	56.858083
48.597194	26.575992	30.112607	28.196357	27.812846	27.138183	56.819352
49.098196	27.428054	30.201514	28.423201	28.079791	27.100298	56.748356
49.599198	28.062229	30.312319	28.685946	28.379102	27.13657	56.654415
50.1002	28.594511	30.44397	28.974545	28.702537	27.234208	56.54248
50.601202	29.072397	30.596217	29.282773	29.046751	27.386802	56.414976
51.102204	29.522019	30.769738	29.607651	29.411722	27.592374	56.272597
51.603206	29.961092	30.966388	29.949161	29.800102	27.852578	56.114582
52.104208	30.40415	31.189657	30.310751	30.217192	28.172672	55.938642
52.60521	30.865565	31.445544	30.701969	30.67154	28.562215	55.740521
53.106212	31.362279	31.744281	31.147469	31.176436	29.036723	55.513028
53.607214	31.917659	32.103995	31.713494	31.753086	29.621001	55.244045
54.108216	32.568989	32.559299	32.544588	32.437673	30.355937	54.912341
54.609218	33.385859	33.184352	33.709809	33.299131	31.313508	54.477897
55.11022	34.528396	34.167511	34.978337	34.49454	32.634957	53.856154
55.611222	36.522149	36.136586	36.568524	36.521414	34.651388	52.832269
56.112224	43.823622	43.604938	40.293098	43.357739	38.358984	50.62302
56.613226	39.905872	37.664156	39.737897	39.934114	39.244687	42.125568
57.114228	46.857217	36.065238	43.636696	46.879412	35.763088	53.809967
57.61523	38.52439	36.873045	38.551976	38.524189	34.870667	57.215369
58.116232	39.796707	39.623907	39.900455	39.783875	36.690346	58.154527
58.617234	43.845916	44.177056	43.863966	43.846176	42.516279	51.977053
59.118236	38.818049	38.731595	38.877883	38.831565	34.609045	56.883275
59.619238	37.824496	36.719602	37.82149	37.822631	33.247248	56.932756
60.12024	39.656229	35.943397	39.618316	39.648463	35.017217	57.199462
60.621242	41.289475	35.75282	41.272958	41.28951	40.786248	46.288133
61.122244	40.418637	35.88734	40.158754	40.415595	36.702453	54.750845
61.623246	39.563887	36.227673	39.993104	39.563893	39.321593	42.108985
62.124248	37.480383	36.719471	37.760955	37.482724	34.00686	53.591412
62.625251	36.80061	37.339453	36.957628	36.799102	32.335014	54.102692
63.126253	36.927122	38.074995	37.013956	36.920325	31.620537	54.141741
63.627255	37.639603	38.899475	37.684552	37.632149	31.414238	54.04795
64.128257	38.947256	39.720469	38.964696	38.944133	31.590368	53.881681
64.629259	40.837997	40.299022	40.838041	40.837997	32.139865	53.645186
65.130261	41.40597	40.323831	41.412383	41.412921	33.152799	53.298527
65.631263	40.138611	39.797682	40.138778	40.149468	34.925477	52.700174
66.132265	40.22055	39.031618	40.215531	40.221773	38.699215	51.230494
66.633267	41.18368	38.259052	41.183575	41.183681	41.523997	41.475714
67.134269	40.530867	37.565544	40.523774	40.536949	35.617002	52.040678
67.635271	38.958378	36.96771	38.939633	38.982894	33.268994	53.192931
68.136273	37.695749	36.460617	37.671729	37.737841	31.896924	53.206375
68.637275	36.785769	36.034727	36.762162	36.84106	31.050861	53.004409
69.138277	36.137572	35.680932	36.120872	36.20116	30.586058	52.721964
69.639279	35.693411	35.391741	35.692158	35.760123	30.457575	52.371657
70.140281	35.428118	35.161317	35.453506	35.492437	30.673549	51.93045
70.641283	35.342503	34.985221	35.407465	35.398524	31.293669	51.345247
71.142285	35.461085	34.860135	35.573172	35.502857	32.47384	50.509885
71.643287	35.822561	34.783623	35.954317	35.845706	34.673409	49.189667
72.144289	36.411174	34.753954	36.419182	36.417317	40.544739	46.703332
72.645291	36.922311	34.769984	36.549893	36.922333	37.487078	38.074276
73.146293	36.790982	34.831079	36.121413	36.790957	33.674761	46.118057
73.647295	36.197694	34.937074	35.549921	36.197282	31.870372	49.090916
74.148297	35.691912	35.088261	35.164309	35.694574	30.831408	50.487247
74.649299	35.429231	35.28537	35.012432	35.436098	30.243609	51.209025
75.150301	35.378751	35.529539	35.057068	35.388361	29.982622	51.575958
75.651303	35.49215	35.82219	35.261919	35.502269	29.990604	51.742425
76.152305	35.737752	36.164715	35.606453	35.746108	30.242212	51.786511
76.653307	36.099808	36.557733	36.08291	36.104074	30.7352	51.742816
77.154309	36.573024	36.999444	36.688652	36.57059	31.492284	51.612604
77.655311	37.155791	37.482172	37.410219	37.143893	32.573977	51.354087
78.156313	37.836808	37.985689	38.184657	37.814411	34.113679	50.839447
78.657315	38.562492	38.46647	38.834063	38.53632	36.413768	49.743518
79.158317	39.183113	38.84793	39.102427	39.170048	39.941899	47.27278
79.659319	39.462679	39.032148	38.975382	39.462444	39.933171	40.517239
80.160321	39.279028	38.954357	38.767657	39.27735	37.726302	44.869848
80.661323	38.831471	38.637716	38.736242	38.834828	36.964124	47.350293
81.162325	38.4392	38.171602	38.812095	38.449682	37.395227	48.471789
81.663327	38.233376	37.646158	38.597775	38.242573	39.434872	49.209885
82.164329	38.091139	37.11965	37.925558	38.094189	44.134544	49.701045
82.665331	37.805266	36.621191	37.119283	37.80533	38.47091	42.55278
83.166333	37.345449	36.162387	36.441712	37.346088	35.595973	45.337445
83.667335	36.833748	35.746078	35.95977	36.835655	34.011337	46.722029
84.168337	36.376479	35.371193	35.664385	36.379429	33.074888	47.100341
84.669339	36.02328	35.035141	35.531061	36.027226	32.565394	47.194631
85.170341	35.792423	34.734919	35.534347	35.797562	32.391067	47.155529
85.671343	35.690738	34.467591	35.647362	35.697305	32.520492	47.028515
86.172345	35.720587	34.23048	35.837039	35.728579	32.964939	46.821703
86.673347	35.878941	34.021218	36.059361	35.887818	33.785818	46.515487
87.174349	36.15064	33.837746	36.259837	36.159123	35.138154	46.045571
87.675351	36.495188	33.678279	36.385686	36.501446	37.401211	45.234543
88.176353	36.82941	33.541274	36.407607	36.832117	40.411763	43.527707
88.677355	37.027289	33.425394	36.332534	37.02743	37.856093	38.577209
89.178357	36.979568	33.329476	36.192465	36.980629	35.277388	41.633852
89.679359	36.685043	33.2525	36.021309	36.689756	33.671718	44.281265
90.180361	36.243425	33.19357	35.8396	36.251462	32.58393	45.097111
90.681363	35.762823	33.151889	35.651523	35.772083	31.811626	45.320922
91.182365	35.309461	33.126747	35.448883	35.317919	31.255775	45.313652
91.683367	34.912263	33.117507	35.217939	34.918723	30.861906	45.200896
92.184369	34.579695	33.123591	34.947934	34.583836	30.597806	45.03215
92.685371	34.311265	33.144474	34.640025	34.313455	30.443869	44.828944
93.186373	34.103295	33.179672	34.313172	34.104358	30.388444	44.601189
93.687375	33.951461	33.228738	34.002722	33.952429	30.425482	44.353352
94.188377	33.851797	33.291249	33.75039	33.853657	30.553385	44.086983
94.689379	33.801027	33.366801	33.589659	33.804466	30.774635	43.801772
95.190381	33.796589	33.454996	33.534704	33.801744	31.096071	43.495932
95.691383	33.836525	33.555432	33.579147	33.842767	31.529962	43.166205
96.192385	33.919246	33.667677	33.703514	33.925067	32.096329	42.807578
96.693387	34.043151	33.791258	33.884563	34.046267	32.827685	42.412681
97.194389	34.206026	33.925623	34.101295	34.203875	33.779296	41.970755
97.695391	34.404191	34.070105	34.336957	34.395006	35.05421	41.465976
98.196393	34.631613	34.223874	34.578665	34.615993	36.878035	40.874846
98.697395	34.879777	34.385869	34.816258	34.861835	39.910389	40.162533
99.198397	35.139285	34.554724	35.0412	35.125436	45.188172	39.280012
99.699399	35.40217	34.728665	35.245867	35.396661	40.126455	38.175898
100.2004	35.660508	34.905404	35.423261	35.661376	37.634184	36.900824
100.7014	35.899701	35.082019	35.567127	35.900987	36.323578	36.007598
101.2024	36.094391	35.254848	35.672368	36.093393	35.598341	36.298462
101.70341	36.21679	35.419418	35.735587	36.216339	35.267224	37.10606
102.20441	36.255457	35.570469	35.755539	36.253058	35.258784	37.659632
102.70541	36.22838	35.702113	35.733303	36.197865	35.54664	37.826357
103.20641	36.175598	35.808193	35.67207	36.058082	36.099629	37.65909
103.70741	36.136675	35.88285	35.576613	35.850858	36.768773	37.23594
104.20842	36.130575	35.921236	35.452594	35.59721	37.078374	36.671726
104.70942	36.148161	35.920235	35.30589	35.316824	36.562087	36.216995
105.21042	36.157893	35.878973	35.142072	35.025375	35.592767	36.257579
105.71142	36.121652	35.79895	34.966076	34.734036	34.687455	36.85427
106.21242	36.014045	35.68375	34.782062	34.450128	34.017718	37.610272
106.71343	35.834116	35.53842	34.593397	34.178098	33.60026	38.193929
107.21443	35.602327	35.368731	34.402717	33.920418	33.418044	38.477761
107.71543	35.348098	35.180502	34.21203	33.678269	33.451882	38.441205
108.21643	35.098443	34.979116	34.022826	33.452029	33.683301	38.104877
108.71743	34.872282	34.769234	33.836183	33.241596	34.083132	37.502616
109.21844	34.678862	34.554698	33.652853	33.046597	34.577885	36.682186
109.71944	34.517838	34.338546	33.473344	32.866525	34.986261	35.737273
110.22044	34.380373	34.123102	33.297975	32.70082	35.019642	34.858854
110.72144	34.252068	33.910084	33.126926	32.548921	34.550611	34.302964
111.22244	34.118091	33.700726	32.960276	32.410293	33.787204	34.160481
111.72345	33.968781	33.495876	32.798025	32.284448	32.982206	34.265426
112.22445	33.802621	33.29609	32.640125	32.170947	32.257286	34.425395
112.72545	33.625122	33.101701	32.486488	32.069409	31.646541	34.547305
113.22645	33.445235	32.91288	32.336999	31.979508	31.151039	34.606886
113.72745	33.27196	32.729675	32.191528	31.900972	30.762908	34.6072
114.22846	33.11252	32.552051	32.049937	31.833579	30.473641	34.559048
114.72946	32.971964	32.379909	31.91208	31.777155	30.27665	34.474007
115.23046	32.853519	32.213112	31.777809	31.731567	30.167912	34.362433
115.73146	32.759152	32.051494	31.64698	31.696724	30.146066	34.233147
116.23246	32.690063	31.89487	31.519449	31.672568	30.212344	34.093614
116.73347	32.647014	31.74305	31.395076	31.659075	30.370435	33.950208
117.23447	32.630489	31.595837	31.273726	31.656247	30.6261	33.808416
117.73547	32.64066	31.453036	31.155271	31.664111	30.986039	33.672976
118.23647	32.677132	31.314455	31.039586	31.682715	31.4546	33.547934
118.73747	32.738397	31.179906	30.926552	31.712122	32.024734	33.436643
119.23848	32.820971	31.049208	30.816057	31.752411	32.655432	33.341748
119.73948	32.918301	30.922187	30.707994	31.803668	33.22931	33.265151
120.24048	33.019967	30.798676	30.602259	31.865982	33.534795	33.20802
120.74148	33.112283	30.678517	30.498758	31.939443	33.411937	33.170816
121.24248	33.181554	30.561559	30.397396	32.024131	32.952263	33.153381
121.74349	33.219704	30.447659	30.298088	32.120105	32.377193	33.155056
122.24449	33.228917	30.33668	30.200752	32.227398	31.836425	33.174815
122.74549	33.221193	30.228494	30.105308	32.345993	31.389356	33.211419
123.24649	33.212855	30.122979	30.011682	32.475807	31.049596	33.263539
123.74749	33.218369	30.02002	29.919804	32.616655	30.813842	33.329861
124.2485	33.247107	29.919507	29.829608	32.76822	30.674133	33.40915
124.7495	33.303198	29.821338	29.741031	32.929988	30.622408	33.500274
125.2505	33.386879	29.725415	29.654011	33.101185	30.652076	33.602176
125.7515	33.495935	29.631646	29.568492	33.280686	30.758502	33.713808
126.25251	33.626696	29.539943	29.48442	33.466891	30.939082	33.833999
126.75351	33.774544	29.450225	29.401744	33.657593	31.193174	33.961278
127.25451	33.934078	29.362411	29.320414	33.849813	31.521868	34.093644
127.75551	34.099134	29.276429	29.240384	34.039643	31.927404	34.228288
128.25651	34.262789	29.192209	29.16161	34.222116	32.411624	34.361335
128.75752	34.41748	29.109683	29.08405	34.391184	32.971908	34.487667
129.25852	34.555278	29.028788	29.007663	34.539874	33.590984	34.600968
129.75952	34.668292	28.949465	28.932411	34.660712	34.214407	34.694152
130.26052	34.749146	28.871657	28.858257	34.746471	34.717119	34.760246
130.76152	34.791552	28.795308	28.785168	34.791161	34.912313	34.793655
131.26253	34.791083	28.720369	28.713108	34.791033	34.694256	34.791444
131.76353	34.746115	28.64679	28.642048	34.745294	34.164104	34.754116
132.26453	34.658525	28.574524	28.571956	34.656233	33.507421	34.685526
132.76553	34.533585	28.503527	28.502803	34.528733	32.849123	34.591949
133.26653	34.378923	28.433757	28.434562	34.369338	32.242816	34.480731
133.76754	34.203085	28.365174	28.367206	34.185223	31.704122	34.359021
134.26854	34.01429	28.297739	28.300709	33.983336	31.233365	34.232935
134.76954	33.819698	28.231415	28.235048	33.76984	30.825822	34.107175
135.27054	33.625148	28.166168	28.170198	33.549855	30.475724	33.985032
135.77154	33.435211	28.101964	28.106137	33.327424	30.177685	33.868581
136.27255	33.253392	28.038771	28.042845	33.105605	29.927129	33.758961
136.77355	33.08236	27.976558	27.980299	32.886629	29.720344	33.65664
137.27455	32.924154	27.915297	27.918481	32.672057	29.554425	33.561645
137.77555	32.780341	27.854959	27.857371	32.462934	29.427178	33.473735
138.27655	32.652123	27.795518	27.796951	32.259918	29.337029	33.392526
138.77756	32.540407	27.736947	27.737203	32.063376	29.282953	33.31758
139.27856	32.445859	27.679222	27.678111	31.873469	29.264422	33.248455
139.77956	32.368926	27.622319	27.619658	31.69021	29.281356	33.184744
140.28056	32.309854	27.566217	27.561827	31.513508	29.334106	33.126095
140.78156	32.268686	27.510892	27.504605	31.343203	29.423424	33.072217
141.28257	32.245244	27.456324	27.447977	31.179088	29.550452	33.022888
141.78357	32.239101	27.402493	27.391928	31.02093	29.716687	32.977952
142.28457	32.249537	27.34938	27.336445	30.868477	29.923917	32.937319
142.78557	32.275489	27.296965	27.281514	30.721476	30.174082	32.900959
143.28657	32.315494	27.245232	27.227124	30.579668	30.468974	32.868899
143.78758	32.36763	27.194162	27.173262	30.442803	30.809617	32.841217
144.28858	32.42946	27.14374	27.119916	30.310635	31.195019	32.818036
144.78958	32.497986	27.093949	27.067074	30.182929	31.619765	32.799518
145.29058	32.56962	27.044774	27.014727	30.059458	32.069653	32.785856
145.79158	32.640203	26.996199	26.962862	29.940008	32.514918	32.777263
146.29259	32.705088	26.948212	26.91147	29.824374	32.903275	32.773963
146.79359	32.759351	26.900797	26.860541	29.712364	33.162551	32.776173
147.29459	32.798162	26.853942	26.810065	29.603795	33.227789	32.784082
147.79559	32.817306	26.807633	26.760033	29.498496	33.084203	32.797832
148.29659	32.813772	26.761858	26.710436	29.396303	32.779157	32.817474
148.7976	32.786261	26.716605	26.661264	29.297065	32.386918	32.842933
149.2986	32.735437	26.671863	26.61251	29.200637	31.970513	32.873948
149.7996	32.663829	26.62762	26.564166	29.106885	31.569483	32.910003
150.3006	32.575405	26.583865	26.516222	29.015681	31.204322	32.950248
150.8016	32.474973	26.540588	26.468672	28.926905	30.883929	32.9934
151.30261	32.367572	26.497779	26.421507	28.840446	30.611075	33.037647
151.80361	32.257969	26.455427	26.374722	28.756196	30.385574	33.080566
152.30461	32.150345	26.413524	26.328307	28.674056	30.205962	33.119078
152.80561	32.048137	26.372059	26.282258	28.593932	30.070332	33.149483
153.30661	31.954002	26.331024	26.236566	28.515735	29.976733	33.167632
153.80762	31.869863	26.29041	26.191226	28.439381	29.923331	33.169257
154.30862	31.796985	26.250209	26.146231	28.364791	29.908454	33.150487
154.80962	31.736067	26.210413	26.101574	28.291892	29.930559	33.10847
155.31062	31.687319	26.171013	26.057251	28.220612	29.988147	33.041976
155.81162	31.650533	26.132002	26.013255	28.150884	30.079611	32.951809
156.31263	31.625144	26.093372	25.96958	28.082647	30.20303	32.840856
156.81363	31.610271	26.055116	25.926221	28.01584	30.355851	32.713773
157.31463	31.604763	26.017227	25.883173	27.950406	30.534457	32.576359
157.81563	31.607246	25.979699	25.84043	27.886294	30.733578	32.434841
158.31663	31.61617	25.942524	25.797987	27.823451	30.945583	32.295199
158.81764	31.629881	25.905695	25.75584	27.76183	31.159761	32.162689
159.31864	31.646698	25.869208	25.713983	27.701385	31.361921	32.041551
159.81964	31.665011	25.833055	25.672412	27.642074	31.534912	31.934927
160.32064	31.683385	25.79723	25.631122	27.583854	31.660721	31.844889
160.82164	31.700658	25.761728	25.590109	27.526687	31.72434	31.772569
161.32265	31.716018	25.726544	25.549368	27.470536	31.718204	31.718308
161.82365	31.729048	25.69167	25.508896	27.415365	31.644872	31.68182
162.32465	31.73972	25.657103	25.468687	27.36114	31.516169	31.662332
162.82565	31.748343	25.622837	25.428738	27.30783	31.34938	31.658701
163.32665	31.755473	25.588867	25.389045	27.255404	31.16281	31.6695
163.82766	31.761793	25.555187	25.349605	27.203832	30.97266	31.693066
164.32866	31.768001	25.521793	25.310412	27.153087	30.791701	31.727529
164.82966	31.774702	25.488681	25.271465	27.103143	30.629243	31.77081
165.33066	31.782338	25.455846	25.232758	27.053973	30.491718	31.820616
165.83166	31.79114	25.423282	25.194289	27.005553	30.383402	31.874428
166.33267	31.801119	25.390987	25.156054	26.957861	30.307049	31.929498
166.83367	31.812077	25.358954	25.11805	26.910874	30.264372	31.982885
167.33467	31.823642	25.327182	25.080273	26.86457	30.256374	32.031529
167.83567	31.835307	25.295664	25.042721	26.81893	30.283545	32.072387
168.33667	31.846478	25.264398	25.005389	26.773934	30.345949	32.102626
168.83768	31.85651	25.23338	24.968276	26.729563	30.443188	32.119857
169.33868	31.864735	25.202605	24.931378	26.685799	30.574259	32.122385
169.83968	31.870476	25.172069	24.894692	26.642625	30.737231	32.109406
170.34068	31.87306	25.141771	24.858215	26.600025	30.928717	32.081108
170.84168	31.871831	25.111705	24.821945	26.557982	31.143053	32.038649
171.34269	31.866191	25.081868	24.785879	26.516482	31.371161	31.984
171.84369	31.855649	25.052257	24.750013	26.47551	31.599208	31.919692
172.34469	31.839882	25.022869	24.714346	26.435052	31.807573	31.848531
172.84569	31.818796	24.9937	24.678875	26.395093	31.971294	31.773313
173.34669	31.792546	24.964748	24.643597	26.355622	32.063577	31.69661
173.8477	31.761528	24.936008	24.60851	26.316626	32.062912	31.620625
174.3487	31.726329	24.907479	24.573611	26.278092	31.961042	31.547114
174.8497	31.687634	24.879157	24.538898	26.240009	31.766354	31.477384
175.3507	31.646128	24.851039	24.504369	26.202366	31.499912	31.41232
175.8517	31.602394	24.823122	24.470022	26.165151	31.187366	31.35244
176.35271	31.556834	24.795404	24.435853	26.128356	30.852085	31.297967
176.85371	31.509636	24.767882	24.401862	26.091969	30.511966	31.248893
177.35471	31.460777	24.740553	24.368045	26.05598	30.179177	31.205039
177.85571	31.410074	24.713415	24.334401	26.020381	29.861259	31.166112
178.35671	31.357265	24.686465	24.300928	25.985163	29.562468	31.13174
178.85772	31.302112	24.6597	24.267623	25.950316	29.284905	31.101512
179.35872	31.244489	24.633119	24.234485	25.915832	29.029328	31.075
179.85972	31.18446	24.606718	24.201512	25.881703	28.7957	31.051775
180.36072	31.122315	24.580496	24.168701	25.847922	28.583537	31.031422
180.86172	31.058574	24.554449	24.136052	25.81448	28.392126	31.013547
181.36273	30.993954	24.528576	24.103561	25.78137	28.220657	30.997783
181.86373	30.929318	24.502875	24.071228	25.748585	28.068301	30.983789
182.36473	30.865606	24.477343	24.03905	25.716119	27.934258	30.971253
182.86573	30.803776	24.451978	24.007025	25.683963	27.817781	30.959894
183.36673	30.744742	24.426779	23.975153	25.652113	27.71819	30.949455
183.86774	30.689336	24.401742	23.943431	25.620561	27.634874	30.939708
184.36874	30.638273	24.376867	23.911857	25.589302	27.567295	30.930446
184.86974	30.592138	24.35215	23.880431	25.558329	27.514986	30.921485
185.37074	30.551372	24.32759	23.84915	25.527637	27.477546	30.912663
185.87174	30.516279	24.303186	23.818013	25.49722	27.454637	30.903833
186.37275	30.487026	24.278935	23.787018	25.467073	27.445979	30.894867
186.87375	30.46365	24.254835	23.756164	25.437191	27.451348	30.885649
187.37475	30.446067	24.230886	23.725449	25.407569	27.470566	30.87608
187.87575	30.434081	24.207083	23.694872	25.378201	27.5035	30.866071
188.37675	30.427392	24.183427	23.664432	25.349082	27.550055	30.855542
188.87776	30.425605	24.159916	23.634126	25.320209	27.610165	30.844427
189.37876	30.428236	24.136547	23.603954	25.291577	27.683785	30.832664
189.87976	30.434724	24.113319	23.573914	25.263181	27.770881	30.820204
190.38076	30.444435	24.090231	23.544005	25.235016	27.871412	30.807
190.88176	30.456676	24.06728	23.514226	25.20708	27.985316	30.793016
191.38277	30.470706	24.044466	23.484575	25.179367	28.112473	30.778219
191.88377	30.485747	24.021786	23.45505	25.151873	28.252678	30.762583
192.38477	30.501005	23.999239	23.425652	25.124596	28.405585	30.746086
192.88577	30.515684	23.976825	23.396378	25.097531	28.570643	30.728712
193.38677	30.529011	23.95454	23.367227	25.070674	28.747002	30.710448
193.88778	30.540259	23.932384	23.338198	25.044023	28.933397	30.691286
194.38878	30.548771	23.910356	23.30929	25.017572	29.127998	30.671222
194.88978	30.553986	23.888454	23.280502	24.99132	29.328227	30.650256
195.39078	30.555457	23.866676	23.251832	24.965263	29.530553	30.62839
195.89178	30.552871	23.845021	23.22328	24.939398	29.730293	30.60563
196.39279	30.546058	23.823489	23.194843	24.913721	29.921479	30.581988
196.89379	30.534988	23.802077	23.166523	24.888229	30.096882	30.557475
197.39479	30.519767	23.780784	23.138316	24.862921	30.24832	30.532109
197.89579	30.500614	23.759609	23.110222	24.837791	30.367355	30.505908
198.39679	30.47784	23.738551	23.08224	24.812839	30.446388	30.478895
198.8978	30.451813	23.717609	23.05437	24.788061	30.479952	30.451097
199.3988	30.422932	23.696781	23.026609	24.763454	30.465828	30.422543
199.8998	30.391596	23.676066	22.998957	24.739016	30.405526	30.393263
200.4008	30.358175	23.655463	22.971413	24.714744	30.303941	30.363295
200.9018	30.323001	23.634972	22.943976	24.690635	30.168319	30.332675
201.40281	30.286351	23.614589	22.916645	24.666688	30.006963	30.301445
201.90381	30.24845	23.594316	22.88942	24.6429	29.828082	30.269651
202.40481	30.209473	23.57415	22.862298	24.619268	29.63902	30.237338
202.90581	30.169558	23.55409	22.83528	24.595791	29.445886	30.204559
203.40681	30.128818	23.534136	22.808364	24.572466	29.253492	30.171366
203.90782	30.08736	23.514286	22.78155	24.54929	29.065462	30.137815
204.40882	30.045294	23.494539	22.754836	24.526262	28.884428	30.103967
204.90982	30.002753	23.474894	22.728222	24.50338	28.712233	30.069882
205.41082	29.959892	23.455351	22.701706	24.480641	28.550121	30.035625
205.91182	29.916901	23.435908	22.675289	24.458044	28.398887	30.001263
206.41283	29.874001	23.416564	22.648969	24.435587	28.259005	29.966863
206.91383	29.83144	23.397318	22.622746	24.413267	28.130718	29.932497
207.41483	29.789488	23.37817	22.596618	24.391083	28.014111	29.898237
207.91583	29.748429	23.359118	22.570584	24.369033	27.909159	29.864155
208.41683	29.708546	23.340162	22.544645	24.347115	27.815766	29.830326
208.91784	29.670119	23.3213	22.518799	24.325328	27.733793	29.796824
209.41884	29.633406	23.302532	22.493045	24.303669	27.663075	29.763724
209.91984	29.598641	23.283857	22.467383	24.282138	27.603434	29.731099
210.42084	29.566022	23.265273	22.441812	24.260732	27.554692	29.699023
210.92184	29.535705	23.246781	22.416332	24.23945	27.516671	29.667566
211.42285	29.507803	23.228379	22.39094	24.21829	27.489204	29.636797
211.92385	29.482376	23.210066	22.365638	24.19725	27.472129	29.606784
212.42485	29.459435	23.191842	22.340424	24.17633	27.465297	29.577589
212.92585	29.438938	23.173705	22.315297	24.155527	27.468566	29.549272
213.42685	29.420794	23.155656	22.290256	24.134841	27.481803	29.521887
213.92786	29.404859	23.137692	22.265302	24.114269	27.504881	29.495483
214.42886	29.390947	23.119814	22.240433	24.09381	27.537673	29.470105
214.92986	29.378829	23.10202	22.215649	24.073464	27.580048	29.445791
215.43086	29.368243	23.084311	22.190948	24.053228	27.631867	29.422572
215.93186	29.358895	23.066684	22.166331	24.033101	27.692973	29.400472
216.43287	29.350473	23.04914	22.141797	24.013083	27.76318	29.379508
216.93387	29.342653	23.031677	22.117345	23.993171	27.842262	29.35969
217.43487	29.335108	23.014295	22.092974	23.973364	27.929938	29.34102
217.93587	29.327519	22.996993	22.068685	23.953662	28.02585	29.323492
218.43687	29.319584	22.979771	22.044475	23.934062	28.129538	29.307091
218.93788	29.311028	22.962627	22.020345	23.914565	28.240416	29.291795
219.43888	29.30161	22.945562	21.996294	23.895168	28.357731	29.277576
219.93988	29.291129	22.928574	21.972322	23.87587	28.480528	29.264396
220.44088	29.279435	22.911663	21.948428	23.856671	28.607601	29.252211
220.94188	29.266423	22.894827	21.924611	23.837569	28.737447	29.24097
221.44289	29.252043	22.878068	21.90087	23.818564	28.86822	29.230616
221.94389	29.236292	22.861382	21.877206	23.799653	28.997696	29.221085
222.44489	29.219215	22.844772	21.853618	23.780837	29.123253	29.212309
222.94589	29.200897	22.828234	21.830105	23.762113	29.24189	29.204215
223.44689	29.181459	22.81177	21.806666	23.743482	29.350296	29.196724
223.9479	29.161052	22.795377	21.783301	23.724941	29.444983	29.189755
224.4489	29.139847	22.779057	21.76001	23.706491	29.522492	29.183224
224.9499	29.11803	22.762807	21.736792	23.68813	29.579663	29.177043
225.4509	29.095793	22.746628	21.713646	23.669856	29.613932	29.171123
225.9519	29.073331	22.730519	21.690573	23.65167	29.623619	29.165374
226.45291	29.050833	22.714479	21.66757	23.633571	29.608125	29.159703
226.95391	29.02848	22.698508	21.644639	23.615556	29.568007	29.15402
227.45491	29.00644	22.682605	21.621779	23.597627	29.504901	29.148232
227.95591	28.984863	22.66677	21.598988	23.57978	29.421323	29.142248
228.45691	28.963879	22.651002	21.576267	23.562017	29.320383	29.135978
228.95792	28.943597	22.6353	21.553614	23.544336	29.205485	29.129333
229.45892	28.9241	22.619665	21.531031	23.526735	29.080058	29.122226
229.95992	28.905447	22.604095	21.508515	23.509215	28.94735	29.114571
230.46092	28.88767	22.58859	21.486068	23.491775	28.810295	29.106287
230.96192	28.870772	22.573149	21.463687	23.474413	28.671444	29.097293
231.46293	28.854733	22.557772	21.441373	23.457129	28.532948	29.087512
231.96393	28.839508	22.542459	21.419126	23.439922	28.396573	29.076872
232.46493	28.825028	22.527209	21.396944	23.422792	28.263738	29.065302
232.96593	28.811207	22.512021	21.374828	23.405737	28.135562	29.052738
233.46693	28.797944	22.496895	21.352777	23.388757	28.012908	29.039117
233.96794	28.785125	22.48183	21.33079	23.371852	27.896428	29.024383
234.46894	28.772634	22.466827	21.308868	23.35502	27.786606	29.008486
234.96994	28.76035	22.451883	21.287009	23.338261	27.68379	28.991381
235.47094	28.74816	22.437	21.265214	23.321573	27.588221	28.973028
235.97194	28.735957	22.422177	21.243481	23.304958	27.500057	28.953396
236.47295	28.723647	22.407413	21.221811	23.288413	27.419393	28.932461
236.97395	28.711155	22.392707	21.200204	23.271938	27.346276	28.910207
237.47495	28.698421	22.37806	21.178658	23.255533	27.280717	28.88663
237.97595	28.685407	22.36347	21.157173	23.239196	27.222702	28.861734
238.47695	28.672095	22.348938	21.135749	23.222928	27.172199	28.835537
238.97796	28.658485	22.334462	21.114386	23.206727	27.129165	28.808071
239.47896	28.644598	22.320043	21.093083	23.190594	27.093552	28.779382
239.97996	28.630469	22.305681	21.07184	23.174526	27.065309	28.749535
240.48096	28.616146	22.291374	21.050656	23.158525	27.044386	28.718614
240.98196	28.601685	22.277122	21.029532	23.142588	27.030738	28.686725
241.48297	28.58715	22.262925	21.008466	23.126716	27.024325	28.654
241.98397	28.572603	22.248782	20.987458	23.110909	27.025118	28.620598
242.48497	28.558107	22.234693	20.966508	23.095164	27.033095	28.586709
242.98597	28.543718	22.220658	20.945617	23.079483	27.048247	28.552557
243.48697	28.529483	22.206676	20.924782	23.063864	27.070576	28.518406
243.98798	28.515438	22.192748	20.904004	23.048307	27.100102	28.484561
244.48898	28.501605	22.178871	20.883283	23.032811	27.136856	28.45137
244.98998	28.48799	22.165047	20.862618	23.017376	27.180889	28.419232
245.49098	28.474584	22.151274	20.84201	23.002001	27.23227	28.388593
245.99198	28.461362	22.137553	20.821456	22.986686	27.291085	28.359953
246.49299	28.448281	22.123882	20.800958	22.97143	27.357443	28.333864
246.99399	28.435283	22.110263	20.780515	22.956233	27.431477	28.310927
247.49499	28.422299	22.096693	20.760127	22.941094	27.513341	28.291791
247.99599	28.409243	22.083173	20.739793	22.926013	27.603216	28.277144
248.49699	28.396022	22.069703	20.719513	22.91099	27.701311	28.267704
248.998	28.382535	22.056283	20.699286	22.896023	27.807863	28.264208
249.499	28.368676	22.04291	20.679113	22.881113	27.923139	28.267391
250	28.354338	22.029587	20.658993	22.866258	28.047438	28.277974


==> graphics/data/r50_err.dat <==
0	0.00012793054	3.8309669e-06	6.9783703e-09	0.029334138	0.3083697
0.501002	0.00012560921	6.6276097e-06	2.3304347e-08	0.026659875	0.31010171
1.002004	0.0001208598	1.2670289e-05	9.2902861e-08	0.024389013	0.31034613
1.503006	0.00011378058	1.5776625e-05	1.6034152e-07	0.022471507	0.30893864
2.004008	0.00010450502	1.6914967e-05	2.0074146e-07	0.020867428	0.30564863
2.50501	9.3219159e-05	1.672424e-05	2.0699061e-07	0.019544047	0.30017512
3.006012	8.0182243e-05	1.5625727e-05	1.8544209e-07	0.018473171	0.29213947
3.507014	6.5766652e-05	1.3903058e-05	1.4562064e-07	0.017628592	0.28107061
4.008016	5.0501446e-05	1.1748031e-05	1.0069501e-07	0.016983957	0.26637262
4.509018	3.5139533e-05	9.3017452e-06	5.7948042e-08	0.016513048	0.2472553
5.01002	2.0712754e-05	6.6673253e-06	2.7497963e-08	0.016200456	0.22258794
5.511022	8.5921736e-06	3.9330335e-06	8.6744129e-09	0.016097141	0.19058593
6.012024	4.4823689e-07	1.1288897e-06	1.7155786e-09	0.016619773	0.14809297
6.5130261	1.9863209e-06	2.2092067e-06	4.1416407e-09	0.02155503	0.088895132
7.0140281	1.9673205e-06	3.7633373e-06	1.6928145e-08	0.0061594867	0.015484053
7.5150301	1.537827e-05	2.07788e-06	1.2345959e-09	0.0009715479	0.033010629
8.0160321	3.9767218e-05	3.8647567e-06	4.393505e-09	0.00048781364	0.1030597
8.5170341	7.3748449e-05	4.6763826e-06	2.0896741e-10	0.0042475147	0.14805794
9.0180361	0.00011290831	4.7083456e-06	2.5824583e-08	0.0093057541	0.17649659
9.5190381	0.00015072453	4.1589877e-06	9.4947895e-08	0.014957352	0.19336311
10.02004	0.00018069076	3.2961774e-06	2.1296213e-07	0.020634677	0.20130373
10.521042	0.00019833435	2.3928449e-06	3.7338093e-07	0.02596107	0.20205397
11.022044	0.00020203427	1.6526192e-06	5.5905714e-07	0.030757572	0.19689213
11.523046	0.00019259502	1.1759812e-06	7.4211291e-07	0.034986509	0.18674786
12.024048	0.00017228109	9.7610384e-07	8.9233103e-07	0.038673519	0.17221101
12.52505	0.000143987	1.0103339e-06	9.8343595e-07	0.041835049	0.1535204
13.026052	0.00011081677	1.2006298e-06	9.9042271e-07	0.044408408	0.13055166
13.527054	7.6037917e-05	1.4528318e-06	8.9701672e-07	0.046150526	0.10284088
14.028056	4.331849e-05	1.6549993e-06	6.9753705e-07	0.046400891	0.069887109
14.529058	1.7099559e-05	1.6524775e-06	4.0328107e-07	0.043245634	0.03308348
15.03006	2.7479651e-06	1.1094185e-06	8.1053132e-08	0.028119319	0.0039170508
15.531062	4.2021824e-07	4.1060579e-06	6.3264125e-07	0.01269113	0.0044937748
16.032064	2.597547e-05	1.6592124e-06	7.7595488e-07	0.068950734	0.026594001
16.533066	6.6830493e-05	3.7095079e-07	8.5171155e-07	0.060281478	0.044449916
17.034068	9.8841271e-05	6.571169e-07	6.0816528e-07	0.042606964	0.045445191
17.53507	9.2520896e-05	9.4251951e-07	2.3658984e-07	0.020326308	0.02785646
18.036072	5.1257314e-05	4.6665959e-07	2.2140546e-08	0.01305421	0.0043677067
18.537074	2.1866916e-06	5.7749208e-07	1.1739553e-08	0.078338593	0.003354571
19.038076	1.3566389e-05	6.6963328e-07	2.3519369e-08	0.130762	0.026936488
19.539078	3.4494513e-05	2.7405829e-07	1.9442695e-08	0.068231559	0.054337934
20.04008	3.1842727e-05	6.1059718e-07	2.0002943e-07	0.038996691	0.07591288
20.541082	1.2807581e-05	7.1952252e-07	5.6435837e-07	0.020899339	0.090558656
21.042084	1.4114162e-05	6.7508999e-07	1.0512827e-06	0.0089892369	0.098814723
21.543086	3.9879074e-05	5.0709649e-07	1.5560468e-06	0.0011852886	0.10144024
22.044088	5.728529e-05	2.1771199e-07	1.9668652e-06	0.0037219738	0.099174636
22.54509	6.241146e-05	2.0630977e-07	2.1995313e-06	0.0065730166	0.092704162
23.046092	5.480279e-05	7.8111145e-07	2.2137501e-06	0.0079976326	0.082659475
23.547094	3.6777066e-05	1.5115427e-06	2.0147868e-06	0.0084714029	0.069643589
24.048096	1.2434274e-05	2.3804896e-06	1.642581e-06	0.0083420707	0.054325999
24.549098	1.325335e-05	3.3305386e-06	1.1622913e-06	0.0078465309	0.03765811
25.0501	3.5176881e-05	4.22999e-06	6.5126435e-07	0.0071153779	0.021261103
25.551102	4.8581906e-05	4.7162231e-06	1.9566297e-07	0.0061086967	0.0078349043
26.052104	4.1037761e-05	2.6702986e-06	9.8350747e-08	0.0036055834	0.00070366752
26.553106	2.1471456e-05	6.513125e-06	1.1541416e-07	0.0040934849	0.00059133364
27.054108	9.0956401e-05	8.82861e-06	1.3982382e-07	0.0063068188	0.0056286724
27.55511	0.0002546339	8.2828272e-06	4.5098042e-08	0.0074116665	0.0091399063
28.056112	0.00055645247	5.1532213e-06	3.6505451e-08	0.0059168285	0.0032599426
28.557114	0.00015786217	1.7665341e-06	2.1245752e-07	0.0033093484	0.0015146613
29.058116	7.2049605e-05	2.1437014e-05	7.1186712e-07	0.030177374	0.01791194
29.559118	6.2482516e-05	2.0680189e-05	4.1201189e-08	0.023927778	0.036499258
30.06012	0.00012733944	1.9034963e-05	9.2754648e-07	0.019904902	0.050364376
30.561122	0.00033062715	1.654991e-05	1.7034873e-06	0.01668111	0.059425567
31.062124	0.00050040621	1.3399656e-05	2.2077671e-06	0.013593725	0.064360916
31.563126	0.00061139481	9.9287898e-06	2.3541076e-06	0.010341121	0.065704069
32.064128	0.00064701435	6.5694032e-06	2.1393651e-06	0.0067665933	0.063850959
32.56513	0.00059843849	3.7797942e-06	1.6416168e-06	0.0027584299	0.059119657
33.066132	0.00046553899	2.0015154e-06	1.0063592e-06	0.0018293287	0.051787443
33.567134	0.00025979447	1.6439661e-06	4.18406e-07	0.0072859974	0.042135307
34.068136	1.7127086e-05	3.0558662e-06	6.1164322e-08	0.014275704	0.030586993
34.569138	0.00012668123	6.0073006e-06	4.2090393e-09	0.024388697	0.018302766
35.07014	0.00031495292	3.974378e-06	4.1553048e-07	0.017101433	0.0055328735
35.571142	0.00028888942	9.8404162e-09	4.8439732e-08	0.0027219228	0.00023833832
36.072144	8.8565644e-05	3.2692881e-06	9.2252322e-08	0.0022835375	0.00017498993
36.573146	4.2886793e-05	2.28843e-06	2.540133e-07	0.0036291331	0.00016868045
37.074148	2.8941776e-06	3.3509319e-06	6.4700155e-07	0.0034355562	0.0056142572
37.57515	0.00055686166	2.2463068e-06	9.8143448e-07	0.0037049819	0.013489273
38.076152	0.0010769992	1.736908e-05	2.7313811e-06	0.0053136723	0.016619033
38.577154	0.00087340635	4.6699685e-05	2.0741281e-06	0.0060283543	0.012246218
39.078156	1.8072098e-05	6.8945337e-05	5.394386e-08	0.0032059134	0.0038950329
39.579158	0.00048723069	0.00012514673	7.4749076e-08	0.0081032647	0.0010682618
40.08016	0.029175976	0.0001105688	9.8207254e-06	0.019627531	0.01389255
40.581162	0.011727173	5.7465035e-05	2.3660308e-06	0.01320262	0.00050774003
41.082164	0.0048085198	0.00021371901	3.8044484e-05	0.0062329099	0.0060153011
41.583166	0.0016216133	0.00027636443	7.9809013e-05	0.0078440175	0.0085851363
42.084168	0.00076490597	0.00018675968	6.0995726e-05	0.0070757665	0.0040030949
42.58517	0.0087046151	1.0410484e-05	2.3848904e-05	0.005059872	0.00067682986
43.086172	0.02353234	0.0045325123	0.0029393588	0.023613594	0.062827854
43.587174	0.0083573013	0.0061186045	0.00013358918	0.031557597	0.010774337
44.088176	0.090690805	0.04036175	0.056063305	0.02235559	0.003245937
44.589178	0.030888863	0.0058830412	0.00051492783	0.022289221	0.0017447968
45.09018	0.00014765424	0.03056332	0.075566451	0.010062577	0.076484387
45.591182	0.074840955	0.043220727	0.0099589576	0.053261892	0.0043658708
46.092184	0.20695301	0.11933354	0.12496943	0.11898181	0.13128094
46.593186	0.122392	0.057035233	0.032204689	0.088938098	0.032937889
47.094188	0.14109984	0.027836875	0.038017498	0.11264344	0.087886027
47.59519	0.12116667	0.12026788	0.040656863	0.14218874	0.089060755
48.096192	0.12829479	0.034268283	0.012049222	0.052621965	0.060222622
48.597194	0.06604338	0.0051629911	3.007067e-05	0.003110258	0.0024190922
49.098196	0.042867759	0.0016324992	0.00024529289	0.0034540749	5.661566e-05
49.599198	0.029816907	0.00066558959	0.00020500551	0.011720503	0.0069909283
50.1002	0.021494068	0.00028889336	0.00013048712	0.036244229	0.010982813
50.601202	0.015820788	0.00011493055	7.5712404e-05	0.073042897	0.012423201
51.102204	0.011783637	3.1590232e-05	4.0921044e-05	0.13346164	0.01225148
51.603206	0.0088228306	2.4772481e-06	1.95946e-05	0.2588979	0.011147845
52.104208	0.0066035137	5.2746445e-06	6.623532e-06	0.31395629	0.009550004
52.60521	0.0049135745	1.4177186e-05	1.1748442e-06	0.15184453	0.0077364165
53.106212	0.0036124103	5.0558358e-05	5.6324494e-06	0.085355499	0.0058876828
53.607214	0.0026029698	0.0001001771	7.7350626e-06	0.049507711	0.0041265216
54.108216	0.0018153192	0.00016051072	7.9332108e-06	0.028401762	0.0025458325
54.609218	0.0011961093	0.00023107894	6.3255845e-06	0.01538648	0.0012346915
55.11022	0.00070102388	0.00031657154	2.9300967e-06	0.0068082007	0.00031609142
55.611222	0.00029103922	0.00044234618	7.6931023e-08	0.00081888975	3.2772019e-06
56.112224	9.7572346e-06	0.0014453637	8.7427721e-05	0.026154014	0.002198405
56.613226	6.1084789e-05	0.00032585664	4.5954088e-06	0.0049921753	0.0002988825
57.114228	1.7517724e-06	0.0037712114	0.00010587483	0.055177977	0.0089482011
57.61523	5.0745748e-05	1.1695263e-05	4.6646312e-09	0.00067542941	3.1538311e-07
58.116232	0.00012909177	6.5565113e-05	8.9264961e-07	0.00071628963	9.7193462e-05
58.617234	4.2743156e-06	3.7057745e-06	1.478125e-08	0.00033462948	2.1204352e-06
59.118236	0.00016006503	1.2759065e-05	2.0235179e-06	0.00012469437	0.00043930411
59.619238	0.00067078582	4.9486538e-07	1.1849919e-06	0.0019250809	0.00070060267
60.12024	0.001160269	5.2442221e-06	9.548489e-07	0.0028824079	0.00027216126
60.621242	0.00060862817	8.6056005e-07	4.4262607e-09	0.00024166722	7.7015589e-07
61.122244	0.0006075213	2.4012424e-06	2.2696451e-06	0.0018867774	0.00046825308
61.623246	0.00039472529	1.880708e-07	1.1410335e-09	0.0002374956	1.4516827e-07
62.124248	0.00011385823	3.8373766e-06	2.6030304e-07	0.0036351514	2.2158932e-05
62.625251	3.6330212e-05	3.85173e-06	1.0602933e-06	0.0031855365	0.00013807276
63.126253	5.3799183e-05	2.950867e-06	1.2178342e-06	0.0026994348	0.00022316966
63.627255	0.00020072394	1.7996075e-06	8.4283434e-07	0.0021444076	0.00021517984
64.128257	0.00027398615	6.6691784e-07	3.1740903e-07	0.00089036788	0.00010502802
64.629259	4.8726846e-05	5.9573179e-10	9.2217626e-11	1.2962381e-05	5.6007192e-09
65.130261	0.0002278741	4.1969525e-07	2.8997631e-07	0.0067392068	1.9376759e-05
65.631263	8.2134032e-05	9.1612538e-09	1.4028824e-07	0.0064390761	0.00028539282
66.132265	0.00016362414	4.2837935e-07	4.2298411e-09	0.0042010855	0.00016672425
66.633267	8.6871285e-05	1.9371356e-08	6.0659883e-12	0.00014237251	1.4872659e-07
67.134269	0.00029927515	2.81542e-07	1.0467162e-08	0.00035013692	0.00011331051
67.635271	9.5845976e-05	1.1885298e-06	8.1042085e-11	0.0055060384	0.00025655059
68.136273	0.00010133936	1.4636534e-06	2.7787729e-08	0.0070560695	0.0003917641
68.637275	0.0005090493	1.2367115e-06	1.257507e-07	0.002562341	0.00051544451
69.138277	0.0018963432	7.0277179e-07	2.8297771e-07	0.013748583	0.00061144485
69.639279	0.004338769	3.9682112e-08	4.5737456e-07	0.053765143	0.00066686903
70.140281	0.0082955734	5.6029357e-07	5.8088314e-07	0.13737272	0.00067268236
70.641283	0.014494339	8.9202288e-07	5.7172708e-07	0.22482106	0.0006221297
71.142285	0.024002155	8.1259436e-07	3.7295857e-07	0.13036776	0.00050966626
71.643287	0.03797054	5.4919925e-07	4.5249959e-08	0.069134574	0.00033437457
72.144289	0.055779188	1.5126711e-06	1.2735002e-07	0.027424336	0.00012419383
72.645291	0.069433271	5.9229733e-06	2.5322462e-09	0.0012443479	9.5283377e-07
73.146293	0.065126092	9.6252019e-06	2.5371627e-07	4.0368035e-05	6.0376246e-05
73.647295	0.047244695	8.1632653e-06	5.6380338e-07	0.01611917	0.00011805656
74.148297	0.029573676	5.5427788e-06	4.7934747e-07	0.032366158	0.00011164892
74.649299	0.016563604	3.5978467e-06	3.4005096e-07	0.041416232	8.4632392e-05
75.150301	0.0076626446	2.2187899e-06	3.677841e-07	0.041907507	5.8657157e-05
75.651303	0.001606768	1.1725295e-06	5.4729883e-07	0.035674264	3.988919e-05
76.152305	0.0025355757	4.1064752e-07	7.5415229e-07	0.026362658	2.8980212e-05
76.653307	0.0052876753	1.764633e-08	8.4156962e-07	0.017124101	2.395065e-05
77.154309	0.0068316291	1.1596314e-07	7.0471418e-07	0.009525584	2.1135279e-05
77.655311	0.0070510604	6.9710188e-07	3.6699822e-07	0.0040145461	1.6204548e-05
78.156313	0.0055905212	1.2410762e-06	5.7275159e-08	0.000726579	7.0985575e-06
78.657315	0.0021700862	3.5191597e-07	9.3795511e-10	9.3776852e-05	1.4289684e-07
79.158317	0.0025252268	2.2928477e-06	3.5277154e-08	0.00099871873	1.7386222e-06
79.659319	0.0061648533	1.7072712e-06	3.1648493e-09	0.00045046406	8.3563029e-08
80.160321	0.0066367883	2.412709e-06	8.0592098e-08	0.0022277897	8.3252449e-07
80.661323	0.0060511173	1.0086538e-06	3.9828401e-07	0.00070317571	1.931789e-05
81.162325	0.008748277	6.3012723e-06	5.3505462e-07	0.0043593475	9.3060879e-05
81.663327	0.015610648	1.2886103e-05	2.4037569e-07	0.0062393763	0.00014327183
82.164329	0.022084153	1.025479e-05	5.7320926e-07	0.0032647056	7.3810159e-05
82.665331	0.021824882	1.1890841e-06	2.8753561e-08	0.00025285888	2.0702503e-06
83.166333	0.012299712	1.0709744e-05	4.6392691e-07	0.00016985964	2.1190625e-05
83.667335	0.0079424824	1.3455926e-05	1.6897415e-06	0.0019775631	3.9222119e-05
84.168337	0.04761809	1.1662525e-05	2.2709195e-06	0.0041637107	2.0725152e-05
84.669339	0.069653299	8.088622e-06	1.5388846e-06	0.0061459666	0.00015636176
85.170341	0.02682363	4.2238282e-06	3.4038892e-07	0.0080836077	0.00032609017
85.671343	0.0083718077	7.2325425e-07	2.7630809e-06	0.010773845	0.00047730425
86.172345	0.00086734228	2.0904675e-06	4.9620993e-06	0.016122031	0.00056060129
86.673347	0.0047256901	3.9564677e-06	6.2036875e-06	0.029020435	0.00054263405
87.174349	0.010767047	4.5751942e-06	5.9831912e-06	0.064657927	0.00042091251
87.675351	0.017172395	3.6807563e-06	4.2619651e-06	0.12929627	0.00023662232
88.176353	0.022312254	1.4070319e-06	1.7677797e-06	0.027939175	7.2042468e-05
88.677355	0.023481442	1.1095356e-06	8.9912751e-08	0.00081371044	2.2778629e-06
89.178357	0.01852888	2.0105758e-06	6.9573625e-07	0.010358082	6.672028e-06
89.679359	0.0080805052	6.4024691e-07	3.3817373e-06	0.030076112	1.7791442e-05
90.180361	0.0046577119	1.8445308e-06	6.8185885e-06	0.040952837	0.00012040739
90.681363	0.016315273	4.1095386e-06	1.0135669e-05	0.039478257	0.00026714428
91.182365	0.024928197	5.5355139e-06	1.3123936e-05	0.032518574	0.0004068805
91.683367	0.030013442	6.0127476e-06	1.5781954e-05	0.025133682	0.0005074471
92.184369	0.032018073	5.6279303e-06	1.8062631e-05	0.018917586	0.00055687076
92.685371	0.031748659	4.5176219e-06	1.9827719e-05	0.014029769	0.0005562339
93.186373	0.030004681	2.8293415e-06	2.0880891e-05	0.01025596	0.00051377526
93.687375	0.027420222	7.2520634e-07	2.1016801e-05	0.0073438041	0.00044116628
94.188377	0.024433642	1.5956479e-06	2.0073082e-05	0.0050860502	0.00035122347
94.689379	0.021312109	3.8670188e-06	1.7981949e-05	0.0033309224	0.00025641376
95.190381	0.01819093	5.7184145e-06	1.4823471e-05	0.0019746346	0.00016776795
95.691383	0.015112153	6.6368799e-06	1.0875239e-05	0.00095170667	9.3993587e-05
96.192385	0.012058902	5.9402378e-06	6.6431515e-06	0.00022714185	4.0674407e-05
96.693387	0.0089867314	2.8006096e-06	2.8329551e-06	0.00020887596	9.522815e-06
97.194389	0.0058547566	3.5906673e-06	1.9249253e-07	0.00034475377	2.1919243e-06
97.695391	0.0026578297	1.3547635e-05	8.3931555e-07	0.00015402391	1.4975957e-06
98.196393	0.00054662875	2.5931607e-05	5.6935911e-07	0.00038261446	2.4301121e-06
98.697395	0.0036388455	3.7017804e-05	5.1256276e-08	0.001214988	3.5570547e-06
99.198397	0.0064890131	4.08546e-05	1.239422e-07	0.0021098712	4.0055995e-06
99.699399	0.0090280394	3.3313151e-05	4.9551513e-07	0.0025794681	8.8857506e-06
100.2004	0.011212052	1.7531787e-05	6.0388106e-07	0.0020920836	1.3049227e-05
100.7014	0.012841535	3.2100404e-06	5.723283e-07	0.00064802216	5.5790928e-06
101.2024	0.01345701	1.5724501e-06	4.2272083e-07	0.00079165466	7.2617251e-06
101.70341	0.012562845	2.4987209e-06	6.3735648e-08	0.00077724703	3.7114848e-06
102.20441	0.010110863	7.027828e-06	1.8383386e-07	0.0013479612	1.6613089e-05
102.70541	0.0068249807	3.9797631e-06	1.239228e-06	0.0045588423	1.8665575e-05
103.20641	0.00398772	7.5362957e-06	2.0707535e-06	0.0067681729	2.1883071e-05
103.70741	0.0028093328	2.1489724e-05	1.2358981e-06	0.0065393571	7.435305e-05
104.20842	0.0038414194	2.9538113e-05	8.0343655e-07	0.0041364797	8.1121858e-05
104.70942	0.0067519198	2.6155616e-05	2.0402839e-06	0.0010809188	2.8732378e-05
105.21042	0.010509452	1.3107643e-05	1.4184829e-06	0.00088831225	2.7795543e-05
105.71142	0.013867122	1.0757905e-06	1.8588057e-07	0.00061709279	2.5918315e-05
106.21242	0.015919242	4.7379549e-06	2.9984969e-07	0.0020072909	2.8357415e-05
106.71343	0.016427369	3.3003253e-05	1.9886822e-06	0.0060070545	6.72414e-05
107.21443	0.015751632	8.3163959e-05	3.6009491e-06	0.0097991789	3.6635897e-05
107.71543	0.014534524	0.00014333689	3.4841167e-06	0.012011564	5.6311863e-05
108.21643	0.013403049	0.00019836441	1.4474374e-06	0.012083084	0.0001585711
108.71743	0.012806114	0.00023414382	1.2597349e-06	0.010291489	0.00021349273
109.21844	0.012953773	0.00024015314	2.9683536e-06	0.0073940513	0.00019546892
109.71944	0.013802495	0.00021195123	2.8126475e-06	0.0042659931	0.00012315406
110.22044	0.015075357	0.00015424538	1.3778419e-06	0.0016887154	4.5355095e-05
110.72144	0.016340826	8.2728444e-05	1.6435778e-07	0.00022481218	4.2022577e-06
111.22244	0.017157707	2.1447255e-05	1.3707932e-07	0.0001141159	2.6686352e-06
111.72345	0.01723403	5.2546926e-06	7.4511052e-07	0.0012205742	9.8149836e-06
112.22445	0.016511929	1.8190047e-05	4.686165e-07	0.0031004915	1.0734731e-06
112.72545	0.015138307	9.474923e-05	1.8046133e-06	0.0051897196	2.5608993e-05
113.22645	0.013365435	0.00021755345	6.0104488e-06	0.0070074607	3.6842045e-05
113.72745	0.011454683	0.0003753511	1.1144238e-05	0.0082699788	9.6247349e-06
114.22846	0.0096222243	0.00055672343	1.5912916e-05	0.0088915288	6.4590663e-05
114.72946	0.0080245844	0.0007518942	1.9237579e-05	0.008921054	0.00017738659
115.23046	0.006766144	0.00095276969	2.0464004e-05	0.0084713429	0.00031002857
115.73146	0.0059135026	0.0011521016	1.9375979e-05	0.0076694658	0.00044042944
116.23246	0.0055087448	0.0013422978	1.6132407e-05	0.0066318101	0.00054794174
116.73347	0.0055786255	0.0015140532	1.119849e-05	0.0054563818	0.00061608547
117.23447	0.006138812	0.0016548007	5.2915332e-06	0.0042244442	0.0006340941
117.73547	0.0071926311	0.0017469772	6.6954044e-07	0.0030062014	0.00059806972
118.23647	0.0087232315	0.0017663186	5.645688e-06	0.0018676091	0.00051215455
118.73747	0.010677562	0.00168095	8.6416078e-06	0.00087643161	0.00038955669
119.23848	0.012941372	0.0014531428	9.0034243e-06	0.00010520602	0.00025242201
119.73948	0.015309039	0.001047088	6.8354711e-06	0.00037307875	0.00012853284
120.24048	0.017463415	0.00044629263	3.3296788e-06	0.00050260681	4.2755594e-05
120.74148	0.018997121	0.00032100319	5.3870681e-07	0.00027846908	4.623135e-06
121.24248	0.019509145	0.0011637763	2.2036721e-07	0.00021681002	1.1808688e-06
121.74349	0.018765903	0.0019434737	2.3714147e-06	0.00081092043	6.8007915e-06
122.24449	0.016832514	0.0025283164	5.0964581e-06	0.0013030389	5.100659e-06
122.74549	0.014060667	0.0028485228	6.328435e-06	0.0015555127	1.2196654e-06
123.24649	0.01093331	0.0029089092	5.5214508e-06	0.0015404892	2.2059662e-06
123.74749	0.0078865965	0.0027615243	3.6240296e-06	0.0013166167	4.8858772e-06
124.2485	0.0052129636	0.002471448	1.9195409e-06	0.00097752047	1.4186171e-05
124.7495	0.0030545022	0.0020967156	1.1101642e-06	0.00061373009	1.8395535e-05
125.2505	0.0014421978	0.0016827181	1.1421605e-06	0.00029681989	1.4721122e-05
125.7515	0.0003410629	0.0012641155	1.5101284e-06	7.6851352e-05	5.9063207e-06
126.25251	0.00031633965	0.00086884455	1.6719887e-06	1.6138641e-05	2.3962564e-06
126.75351	0.00060998106	0.00052160909	1.3621179e-06	2.8480099e-05	5.5277318e-06
127.25451	0.00062215592	0.00024575068	7.1092515e-07	0.00020009727	2.8558301e-06
127.75551	0.00043235352	6.2808686e-05	1.3510855e-07	0.00046323311	1.8748354e-06
128.25651	0.00011371433	1.0914229e-05	2.8771626e-08	0.00075508855	3.6111695e-06
128.75752	0.00027061894	2.8859674e-05	4.2027062e-07	0.00099003261	5.820292e-07
129.25852	0.00067064368	0.00016526405	8.9152045e-07	0.0010782294	3.9733781e-06
129.75952	0.0010494592	0.00035276887	9.4629855e-07	0.00096107665	5.4750289e-06
130.26052	0.0013777767	0.00051867865	5.3581173e-07	0.00065184926	3.2233682e-06
130.76152	0.0016254857	0.00058145677	1.0054518e-07	0.0002528897	5.744656e-07
131.26253	0.001758671	0.00048561798	1.325867e-08	7.7700022e-05	6.4689394e-08
131.76353	0.001748597	0.00023661613	1.8020934e-07	0.00020294406	5.582675e-07
132.26453	0.0015871789	9.1174325e-05	3.3851646e-07	7.9021265e-05	1.5270755e-07
132.76553	0.001294766	0.00038605014	5.5049338e-07	0.00022841878	2.0771098e-06
133.26653	0.00091302773	0.00055079432	1.1505151e-06	0.00058976972	3.5288491e-06
133.76754	0.00048937161	0.00053977707	2.1808299e-06	0.00087941891	3.5091783e-06
134.26854	6.3549037e-05	0.00036354018	3.0646654e-06	0.0010224173	2.4775307e-06
134.76954	0.00033855414	6.9612501e-05	3.0302069e-06	0.0010044458	1.3702562e-06
135.27054	0.00070498408	0.000281901	1.9074399e-06	0.00085603938	6.6327869e-07
135.77154	0.001034632	0.00063603586	4.8216327e-07	0.00062911732	3.1230994e-07
136.27255	0.0013334086	0.00095152423	5.1001927e-08	0.00037766767	1.3012672e-07
136.77355	0.0016110734	0.0012025394	1.5410279e-06	0.00014631952	2.6577331e-08
137.27455	0.0018792722	0.0013767073	4.8120886e-06	3.4224072e-05	2.1239252e-09
137.77555	0.0021506956	0.0014716654	8.4899182e-06	0.00014741714	6.1403501e-08
138.27655	0.0024389025	0.0014915391	1.0286774e-05	0.00018906586	1.7573957e-07
138.77756	0.0027582714	0.0014440181	7.5634756e-06	0.00016498963	2.9966334e-07
139.27856	0.0031236763	0.0013382546	2.0938905e-06	8.8836362e-05	3.9741951e-07
139.77956	0.0035496516	0.0011835308	2.0399358e-05	1.986379e-05	4.5202715e-07
140.28056	0.0040489484	0.00098853568	4.8018981e-05	0.00013767717	4.5852554e-07
140.78156	0.0046304633	0.00076108913	8.4334744e-05	0.00023967833	4.1599885e-07
141.28257	0.0052965821	0.00050819915	0.00012731231	0.00030260989	3.2791809e-07
141.78357	0.0060400663	0.00023640567	0.00017349233	0.00030879742	2.0953433e-07
142.28457	0.0068407489	4.7587462e-05	0.0002181575	0.00025031245	9.2253189e-08
142.78557	0.007662524	0.00033596869	0.00025574669	0.00013229339	1.5129197e-08
143.28657	0.0084514144	0.00061857516	0.00028057804	2.6026589e-05	2.1296374e-09
143.78758	0.0091358437	0.00088147381	0.00028788212	0.00019382604	3.8827662e-08
144.28858	0.0096305131	0.0011056972	0.00027502134	0.00033504359	7.1473081e-08
144.78958	0.0098452004	0.0012667386	0.00024259813	0.00041747198	4.2004666e-08
145.29058	0.0096989965	0.0013356341	0.00019500017	0.00042222068	5.8917602e-08
145.79158	0.0091386374	0.0012824263	0.00013992465	0.00035059117	1.6997971e-07
146.29259	0.0081569269	0.001082246	8.6686114e-05	0.00022577684	2.0521587e-07
146.79359	0.006804957	0.00072310418	4.3641996e-05	8.8028146e-05	1.3855968e-07
147.29459	0.0051918006	0.00021306804	1.5639683e-05	1.6188731e-05	3.7888238e-08
147.79559	0.003468815	0.00041632027	2.6099996e-06	4.8260134e-05	6.3926447e-09
148.29659	0.0018016883	0.0011128156	2.0528507e-08	9.9602509e-06	3.9308072e-10
148.7976	0.00033872304	0.0018124438	9.899703e-07	0.00014995857	8.7017876e-08
149.2986	0.00081467539	0.0024517653	9.915929e-07	0.00033947135	4.50807e-07
149.7996	0.0016085624	0.0029790206	1.0000076e-05	0.00053311197	1.16376e-06
150.3006	0.0020470508	0.003360693	2.6994918e-05	0.00068602171	2.1023975e-06
150.8016	0.002176801	0.0035825651	5.0409343e-05	0.00076541941	2.9951709e-06
151.30261	0.002071208	0.0036466547	7.7370257e-05	0.00075705448	3.5553687e-06
151.80361	0.0018152218	0.0035663362	0.00010487426	0.00066626228	3.609178e-06
152.30461	0.001493558	0.0033615796	0.00013053702	0.00051496016	3.1548521e-06
152.80561	0.0011829985	0.0030553301	0.00015285577	0.00033626458	2.3427686e-06
153.30661	0.00094822381	0.0026712567	0.00017111457	0.00016806379	1.4040625e-06
153.80762	0.00084015647	0.0022326454	0.00018511199	4.6467507e-05	5.6589792e-07
154.30862	0.00089583043	0.0017620699	0.00019485972	1.5740626e-07	1.5872427e-08
154.80962	0.0011390406	0.0012814877	0.00020034574	4.4100591e-05	2.9128552e-07
155.31062	0.001581299	0.00081248912	0.0002014074	0.00017986605	3.1515232e-07
155.81162	0.002222848	0.00037649315	0.00019772548	0.00039199051	2.1686141e-07
156.31263	0.0030536436	5.2560819e-06	0.00018892852	0.0006515508	1.5240918e-07
156.81363	0.0040543326	0.00031201141	0.00017477984	0.00092006202	2.5198943e-07
157.31463	0.005197315	0.00052424646	0.00015540564	0.0011552768	5.7623262e-07
157.81563	0.0064480234	0.00062482047	0.00013150832	0.001317737	1.092323e-06
158.31663	0.0077665571	0.00060054815	0.00010449813	0.0013772083	1.677788e-06
158.81764	0.0091097785	0.00044402914	7.6474923e-05	0.0013181939	2.1539869e-06
159.31864	0.010433905	0.00015546382	5.000822e-05	0.0011438027	2.3438272e-06
159.81964	0.011697512	0.00025592728	2.770484e-05	0.0008772936	2.1395711e-06
160.32064	0.012864718	0.00077129376	1.1619119e-05	0.00056067659	1.5585229e-06
160.82164	0.013908162	0.0013626745	2.6346791e-06	0.00024996799	7.6254099e-07
161.32265	0.014811314	0.0019947415	2.9154867e-09	7.2023329e-06	2.3314245e-08
161.82365	0.015569665	0.0026275673	1.2264328e-06	0.00010987601	3.6756178e-07
162.32465	0.016190499	0.0032199668	2.4054361e-06	5.8604751e-05	2.2008221e-07
162.82565	0.016691211	0.0037328635	9.6790762e-07	0.00017972476	4.4710703e-07
163.32665	0.017096442	0.0041322163	1.2933436e-05	0.00059512454	1.3676674e-06
163.82766	0.017434536	0.0043912582	3.5980447e-05	0.0011494748	2.0934536e-06
164.32866	0.017733917	0.0044920382	7.02535e-05	0.0017821229	2.1614189e-06
164.82966	0.018019937	0.0044264116	0.00011326378	0.0024190186	1.3057961e-06
165.33066	0.018312569	0.0041966554	0.00016018227	0.0029833534	3.7905449e-07
165.83166	0.018625082	0.0038158181	0.00020464646	0.0034058621	2.4167524e-06
166.33267	0.018963676	0.0033077874	0.00023990849	0.0036335286	4.1078831e-06
166.83367	0.019327913	0.0027069376	0.00026011178	0.0036360426	4.8183213e-06
167.33467	0.019711719	0.0020571079	0.00026148117	0.0034097081	4.265415e-06
167.83567	0.020104724	0.0014095958	0.0002432171	0.0029785714	2.6522561e-06
168.33667	0.020493645	0.00081985119	0.00020788563	0.0023924341	5.7100578e-07
168.83768	0.020863469	0.00034269948	0.00016112414	0.0017213729	1.2758364e-06
169.33868	0.021198254	2.6276923e-05	0.00011059297	0.0010466806	2.3831201e-06
169.83968	0.021481566	9.4611477e-05	6.4315931e-05	0.00044889448	2.6171209e-06
170.34068	0.021696776	4.4690724e-06	2.880283e-05	5.3167922e-06	2.1857849e-06
170.84168	0.021827583	0.00028907062	7.504766e-06	0.00027466669	1.4593735e-06
171.34269	0.021859033	0.00075480867	1.0529217e-07	0.00035019136	7.6801191e-07
171.84369	0.021779104	0.001341399	2.888569e-06	0.00025556192	2.845279e-07
172.34469	0.021580573	0.0019840909	1.0056726e-05	4.0567496e-05	2.4507995e-08
172.84569	0.021262667	0.0026134312	1.5553167e-05	0.00023042102	7.792436e-08
173.34669	0.020831931	0.0031641957	1.4809808e-05	0.00049192469	8.8126588e-08
173.8477	0.020301938	0.0035829847	5.9088922e-06	0.00068958808	3.2147437e-08
174.3487	0.019691728	0.0038334523	1.012051e-05	0.00078884906	9.1091413e-08
174.8497	0.019023203	0.0038987863	2.9865331e-05	0.00077896189	2.7267919e-07
175.3507	0.018317995	0.0037815927	4.8702841e-05	0.0006723698	4.6668414e-07
175.8517	0.017594387	0.0035016708	6.2201937e-05	0.00050013109	5.9500392e-07
176.35271	0.016864934	0.0030922894	6.7353676e-05	0.00030449288	5.8169479e-07
176.85371	0.016135232	0.0025955795	6.3322765e-05	0.00012994791	3.9581511e-07
177.35471	0.015404069	0.0020576001	5.1568734e-05	1.4299522e-05	7.5943363e-08
177.85571	0.014664934	0.0015235761	3.5362851e-05	1.8650176e-05	2.7933157e-07
178.35671	0.01390857	0.001033755	1.8884079e-05	3.6645561e-05	5.5263316e-07
178.85772	0.013126052	0.00062025677	6.1720999e-06	0.00016713642	6.6052159e-07
179.35872	0.01231179	0.00030517828	2.2637526e-07	0.00034468155	5.9193735e-07
179.85972	0.011465896	0.00010004307	2.4649173e-06	0.00053237857	4.1360271e-07
180.36072	0.010595529	6.4853675e-06	1.2625709e-05	0.00069205956	2.3978155e-07
180.86172	0.0097150876	1.787082e-05	2.9056775e-05	0.00079122624	1.8010594e-07
181.36273	0.008845355	0.00012144929	4.9244353e-05	0.00080813265	2.8668183e-07
181.86373	0.0080118971	0.00030062587	7.039955e-05	0.00073440873	5.1964135e-07
182.36473	0.0072430673	0.00053702012	8.9955983e-05	0.00057526548	7.4098519e-07
182.86573	0.0065679679	0.00081211383	0.00010589678	0.00034775459	7.356034e-07
183.36673	0.0060146235	0.00110842	0.00011689763	7.7739287e-05	2.5093228e-07
183.86774	0.005608516	0.0014102024	0.00012232035	0.00020377038	9.5611912e-07
184.36874	0.0053715306	0.001703832	0.00012211235	0.000464368	3.0751382e-06
184.86974	0.0053212922	0.0019778833	0.00011666588	0.0006736735	6.2077694e-06
185.37074	0.0054708285	0.0022230637	0.00010667701	0.00080614606	1.0346378e-05
185.87174	0.0058284828	0.0024320543	9.3026714e-05	0.00084312248	1.5366259e-05
186.37275	0.0063980021	0.0025993154	7.6691467e-05	0.0007740164	2.1030745e-05
186.87375	0.0071787376	0.0027208915	5.8680889e-05	0.00059670131	2.7007376e-05
187.37475	0.0081659108	0.00279424	3.9994399e-05	0.00031717019	3.2893758e-05
187.87575	0.0093509141	0.0028180917	2.1588244e-05	5.1385069e-05	3.8251051e-05
188.37675	0.010721627	0.0027923507	4.3451504e-06	0.00048990606	4.2643371e-05
188.87776	0.01226274	0.0027180307	1.0957879e-05	0.00097504271	4.5680437e-05
189.37876	0.013956089	0.0025972264	2.3684866e-05	0.0014808208	4.7060156e-05
189.87976	0.015780994	0.0024331128	3.3377116e-05	0.0019802857	4.6606815e-05
190.38076	0.017714631	0.002229963	3.9785568e-05	0.0024470426	4.4299832e-05
190.88176	0.019732427	0.0019931742	4.289272e-05	0.0028566488	4.0287791e-05
191.38277	0.021808496	0.0017292886	4.2917297e-05	0.0031878389	3.488319e-05
191.88377	0.02391614	0.0014459945	4.0296528e-05	0.0034235769	2.8535602e-05
192.38477	0.026028399	0.0011520928	3.5643551e-05	0.0035519333	2.1783666e-05
192.88577	0.028118674	0.00085741533	2.9682493e-05	0.0035667748	1.5190994e-05
193.38677	0.030161407	0.00057268093	2.3167985e-05	0.0034682388	9.2746257e-06
193.88778	0.032132805	0.00030928101	1.6800357e-05	0.0032629453	4.4378312e-06
194.38878	0.034011575	7.8986479e-05	1.1149369e-05	0.0029638821	9.193914e-07
194.88978	0.035779623	0.00010642411	6.5989108e-06	0.0025898919	1.2305106e-06
195.39078	0.037422663	0.00023561077	3.3208418e-06	0.0021647069	2.1432314e-06
195.89178	0.038930656	0.0002981811	1.2806173e-06	0.0017155094	2.0952165e-06
196.39279	0.040298044	0.00028523984	2.7115835e-07	0.001271064	1.4504473e-06
196.89379	0.041523706	0.00018994881	3.329918e-08	0.00085954442	5.9412671e-07
197.39479	0.042610643	8.0591683e-06	1.3643228e-08	0.00050625828	1.2924966e-07
197.89579	0.043565393	0.00026162779	4.2103102e-08	0.00023152766	4.6289941e-07
198.39679	0.044397242	0.00061691422	4.2539845e-07	4.8992945e-05	2.6401604e-07
198.8978	0.0451173	0.0010520124	1.3590946e-06	3.5436267e-05	4.9136849e-07
199.3988	0.045737543	0.0015575327	2.8962325e-06	2.3853043e-05	1.7217672e-06
199.8998	0.04626992	0.0021206675	4.9327271e-06	7.4165157e-05	3.2662412e-06
200.4008	0.046725608	0.002725573	7.2135121e-06	0.00024276327	4.9174213e-06
200.9018	0.047114474	0.0033539326	9.3634066e-06	0.00046151867	6.456237e-06
201.40281	0.047444779	0.0039856775	1.0945646e-05	0.00070742804	7.6841776e-06
201.90381	0.047723132	0.004599822	1.1547493e-05	0.00095694533	8.4498919e-06
202.40481	0.047954645	0.0051753697	1.0886334e-05	0.0011878776	8.6675062e-06
202.90581	0.048143279	0.0056922367	8.9229457e-06	0.001380993	8.3247376e-06
203.40681	0.048292276	0.0061321378	5.9635477e-06	0.0015212458	7.4804307e-06
203.90782	0.048404648	0.0064793861	2.729483e-06	0.0015985717	6.2519977e-06
204.40882	0.048483638	0.0067215617	3.7611828e-07	0.0016082411	4.7952913e-06
204.90982	0.048533105	0.0068500172	4.4906451e-07	0.0015507956	3.2803876e-06
205.41082	0.048557808	0.0068602013	4.7761787e-06	0.0014316112	1.8675287e-06
205.91182	0.048563547	0.0067517954	1.5304553e-05	0.0012601569	6.8701012e-07
206.41283	0.048557179	0.0065286704	3.3901585e-05	0.001049029	1.7404358e-07
206.91383	0.048546515	0.006198683	6.2144555e-05	0.00081285017	6.7690041e-07
207.41483	0.048540105	0.0057733353	0.00010112502	0.00056712784	8.2869271e-07
207.91583	0.048546966	0.0052673258	0.00015129071	0.000327156	6.7399244e-07
208.41683	0.048576259	0.0046980178	0.00021234198	0.00010703768	2.8286628e-07
208.91784	0.048636947	0.0040848509	0.00028319184	8.1115663e-05	2.6187508e-07
209.41884	0.048737472	0.0034487133	0.00036199111	0.00022777149	8.760902e-07
209.91984	0.048885448	0.0028112927	0.00044621369	0.00032633627	1.4828073e-06
210.42084	0.049087394	0.0021944177	0.00053279221	0.00037329474	2.0172745e-06
210.92184	0.049348515	0.0016194022	0.0006182916	0.00036815143	2.4287502e-06
211.42285	0.04967253	0.0011064025	0.00069910685	0.00031320841	2.6798818e-06
211.92385	0.050061553	0.00067380311	0.00077167112	0.00021321918	2.7448127e-06
212.42485	0.05051602	0.00033764455	0.00083266155	7.4958716e-05	2.6071703e-06
212.92585	0.051034668	0.00011111329	0.00087919084	9.3253651e-05	2.2590168e-06
213.42685	0.051614558	4.1126225e-06	0.00090897486	0.00028204797	1.7012791e-06
213.92786	0.05225115	2.2936352e-05	0.0009204673	0.00048149072	9.4575319e-07
214.42886	0.052938409	0.00017006274	0.00091295462	0.00068154865	1.8252796e-08
214.92986	0.053668966	0.00044408524	0.00088660587	0.00087251858	1.0380884e-06
215.43086	0.05443431	0.0008397871	0.00084247413	0.0010454165	2.16045e-06
215.93186	0.055225021	0.0013483618	0.00078244807	0.0011923219	3.2664148e-06
216.43287	0.056031034	0.0019577708	0.00070915512	0.0013066723	4.2574551e-06
216.93387	0.056841929	0.0026532228	0.00062581999	0.0013835059	5.0266968e-06
217.43487	0.057647236	0.0034177479	0.00053608547	0.0014196436	5.4708747e-06
217.93587	0.058436753	0.0042328392	0.00044380509	0.0014138051	5.5056722e-06
218.43687	0.059200853	0.0050791252	0.00035281999	0.0013666507	5.0827259e-06
218.93788	0.05993078	0.0059370386	0.00026673406	0.0012807404	4.2057439e-06
219.43888	0.060618901	0.0067874491	0.00018870225	0.0011604053	2.9428968e-06
219.93988	0.061258927	0.0076122297	0.00012124669	0.0010115297	1.4324157e-06
220.44088	0.061846064	0.0083947342	6.6113469e-05	0.00084124832	1.2086927e-07
220.94188	0.06237711	0.009120171	2.4179593e-05	0.00065756991	1.4593945e-06
221.44289	0.062850478	0.0097758644	4.5843439e-06	0.00046894677	2.296784e-06
221.94389	0.063266159	0.010351406	2.1095148e-05	0.00028381568	2.3498743e-06
222.44489	0.063625613	0.010838705	2.7085955e-05	0.00011014098	1.3751698e-06
222.94589	0.063931621	0.011231947	2.4991438e-05	4.500755e-05	7.9514155e-07
223.44689	0.064188094	0.011527483	1.7800818e-05	0.00017581158	4.2228745e-06
223.9479	0.064399853	0.011723673	8.891633e-06	0.00027797045	8.8442821e-06
224.4489	0.064572405	0.011820687	1.8571362e-06	0.00034885992	1.4464874e-05
224.9499	0.06471172	0.011820301	3.3855996e-07	0.0003875769	2.0770416e-05
225.4509	0.064824012	0.011725687	7.870807e-06	0.00039487409	2.735349e-05
225.9519	0.064915548	0.011541211	2.7746805e-05	0.00037299812	3.375266e-05
226.45291	0.064992469	0.011272245	6.2902688e-05	0.00032545196	3.9499398e-05
226.95391	0.065060636	0.010924996	0.00011582314	0.00025670657	4.4166625e-05
227.45491	0.065125499	0.010506352	0.00018846483	0.00017188772	4.7412704e-05
227.95591	0.065191977	0.010023731	0.00028219497	7.6461949e-05	4.9015244e-05
228.45691	0.065264362	0.0094849613	0.00039774262	2.4058213e-05	4.8890779e-05
228.95792	0.065346233	0.0088981492	0.00053516142	0.00012437538	4.7098435e-05
229.45892	0.065440392	0.0082715744	0.00069380402	0.00021962565	4.3827943e-05
229.95992	0.06554881	0.0076135868	0.00087230969	0.00030555028	3.9374268e-05
230.46092	0.065672604	0.0069325181	0.0010686081	0.00037862103	3.410281e-05
230.96192	0.065812024	0.0062366067	0.001279942	0.00043612204	2.8409815e-05
231.46293	0.065966478	0.0055339396	0.0015029128	0.00047619288	2.2682909e-05
231.96393	0.066134578	0.0048324097	0.0017335493	0.00049783751	1.7266118e-05
232.46493	0.066314214	0.004139691	0.0019674033	0.00050090376	1.2432782e-05
232.96593	0.066502656	0.0034632285	0.0021996674	0.00048603683	8.3685735e-06
233.46693	0.066696683	0.0028102414	0.0024253157	0.00045460975	5.1653626e-06
233.96794	0.066892724	0.002187734	0.0026392605	0.00040863271	2.8253867e-06
234.46894	0.067087016	0.0016025107	0.0028365192	0.00035064358	1.2742662e-06
234.96994	0.067275768	0.001061189	0.003012385	0.00028358161	3.8029603e-07
235.47094	0.067455319	0.00057020461	0.0031625921	0.00021064751	2.2808437e-08
235.97194	0.067622292	0.00013580504	0.0032834677	0.00013515431	1.1252493e-07
236.47295	0.06777372	0.00023597272	0.0033720638	6.037444e-05	5.633748e-08
236.97395	0.067907157	0.00053934301	0.003426261	1.061013e-05	5.2892928e-09
237.47495	0.068020757	0.00076882986	0.0034448407	7.504719e-05	2.9688592e-08
237.97595	0.068113319	0.00091934253	0.0034275209	0.00013063542	2.1958596e-07
238.47695	0.068184299	0.00098626442	0.0033749564	0.0001756203	5.7953532e-07
238.97796	0.068233789	0.0009655505	0.0032887022	0.00020885918	1.0869633e-06
239.47896	0.06826247	0.00085382814	0.0031711454	0.00022985199	1.6906041e-06
239.97996	0.068271533	0.00064849484	0.0030254068	0.00023873628	2.3214554e-06
240.48096	0.068262583	0.00034780739	0.0028552208	0.00023624807	2.9041307e-06
240.98196	0.068237525	4.9042832e-05	0.0026647981	0.00022365211	3.3672567e-06
241.48297	0.068198445	0.00054187211	0.0024586775	0.00020264706	3.6519144e-06
241.98397	0.068147483	0.0011294679	0.002241574	0.00017525237	3.717616e-06
242.48497	0.068086715	0.0018095738	0.0020182292	0.00014368393	3.5456247e-06
242.98597	0.068018033	0.0025788968	0.0017932687	0.00011022579	3.1398042e-06
243.48697	0.067943046	0.0034331372	0.0015710715	7.7104149e-05	2.5253629e-06
243.98798	0.067862991	0.0043670362	0.001355655	4.6369194e-05	1.7460685e-06
244.48898	0.067778661	0.0053744435	0.0011505784	1.9788883e-05	8.60385e-07
244.98998	0.067690355	0.0064483985	0.00095886698	1.2421664e-06	6.2999674e-08
245.49098	0.067597843	0.0075812247	0.0007829571	1.5776776e-05	9.5000901e-07
245.99198	0.067500356	0.0087646337	0.00062466385	2.3371095e-05	1.7262084e-06
246.49299	0.067396595	0.0099898376	0.00048517004	2.41219e-05	2.3221746e-06
246.99399	0.067284753	0.011247666	0.00036503592	1.8685203e-05	2.679319e-06
247.49499	0.067162561	0.012528686	0.00026422827	8.2765074e-06	2.7564912e-06
247.99599	0.067027345	0.013823326	0.00018216704	5.3466966e-06	2.5377983e-06
248.49699	0.066876096	0.015121996	0.00011778715	1.991963e-05	2.0418156e-06
248.998	0.06670555	0.016415208	6.9613066e-05	3.2721054e-05	1.3325782e-06
249.499	0.066512281	0.017693689	3.5843266e-05	4.0639058e-05	5.3243771e-07
250	0.066292789	0.018948499	1.4441731e-05	4.0250192e-05	1.6325101e-07


==> graphics/data/r50_mag.dat <==
0	36.074333	36.069718	36.074471	36.074333	35.016124	47.198564
0.501002	36.091998	36.087464	36.091759	36.091999	35.12979	47.284188
1.002004	36.145771	36.141402	36.145313	36.145774	35.264211	47.363471
1.503006	36.23808	36.233956	36.237508	36.238085	35.423755	47.433422
2.004008	36.373293	36.369491	36.372677	36.3733	35.614276	47.49074
2.50501	36.55829	36.554882	36.557678	36.558297	35.843793	47.532179
3.006012	36.803457	36.800506	36.802882	36.803464	36.123581	47.5552
3.507014	37.12443	37.121989	37.123914	37.124435	36.469979	47.559016
4.008016	37.545258	37.543362	37.544817	37.545262	36.907591	47.546287
4.509018	38.104594	38.103255	38.104239	38.104596	37.475371	47.526156
5.01002	38.869169	38.868364	38.86891	38.86917	38.239471	47.520978
5.511022	39.968383	39.96804	39.968226	39.968384	39.325007	47.585795
6.012024	41.709967	41.709949	41.70992	41.709968	41.016757	47.88692
6.5130261	45.240734	45.240824	45.240834	45.240735	44.265569	49.262416
7.0140281	49.373764	49.373667	49.373578	49.373763	49.069647	50.13827
7.5150301	42.540519	42.539865	42.540608	42.540519	42.499189	43.944809
8.0160321	39.961517	39.959928	39.961672	39.961517	39.981011	44.079939
8.5170341	38.401066	38.398234	38.401245	38.401066	38.564175	44.086648
9.0180361	37.359426	37.355208	37.359602	37.359427	37.707084	43.953237
9.5190381	36.659681	36.654155	36.659833	36.659684	37.208012	43.748311
10.02004	36.214289	36.207745	36.214408	36.214297	36.961559	43.50436
10.521042	35.969887	35.962753	35.969973	35.9699	36.903703	43.237745
11.022044	35.890917	35.883666	35.890976	35.890937	36.994834	42.957556
11.523046	35.95491	35.947985	35.954952	35.954936	37.212846	42.669412
12.024048	36.151765	36.145537	36.151801	36.151798	37.549881	42.377497
12.52505	36.485195	36.479942	36.485232	36.485231	38.011555	42.086417
13.026052	36.977165	36.973068	36.97721	36.977202	38.619262	41.804596
13.527054	37.679129	37.676264	37.679184	37.679163	39.418041	41.554084
14.028056	38.701926	38.700249	38.70199	38.701953	40.49773	41.406691
14.529058	40.312081	40.311392	40.312148	40.312097	42.055402	41.645745
15.03006	43.409773	43.409654	43.409821	43.409777	44.630427	43.579812
15.531062	49.764508	49.764529	49.764713	49.764477	49.13294	49.988139
16.032064	42.141992	42.140898	42.142062	42.14196	45.047714	43.262717
16.533066	39.77478	39.772122	39.774795	39.774746	42.172463	41.542766
17.034068	38.94446	38.940611	38.944435	38.944437	40.603765	40.714299
17.53507	39.260219	39.256587	39.260182	39.26021	40.058235	40.35387
18.036072	40.856223	40.854129	40.856204	40.856222	41.389569	41.034671
18.537074	45.230373	45.230274	45.230399	45.230372	41.687089	45.382101
19.038076	44.935568	44.936178	44.935538	44.935569	39.059703	46.145974
19.539078	40.469905	40.471301	40.469916	40.469906	37.70858	42.668956
20.04008	38.448467	38.449692	38.448491	38.448475	36.949104	41.367201
20.541082	37.259941	37.260418	37.259968	37.259962	36.481233	40.634151
21.042084	36.52661	36.526095	36.526635	36.526649	36.198264	40.135977
21.543086	36.100201	36.098761	36.100219	36.100257	36.057412	39.762214
22.044088	35.907864	35.905807	35.907871	35.907934	36.041512	39.469013
22.54509	35.910779	35.908538	35.910771	35.910858	36.146821	39.239858
23.046092	36.091053	36.089075	36.091025	36.091133	36.379696	39.07432
23.547094	36.448982	36.447641	36.448927	36.449055	36.757756	38.98742
24.048096	37.006903	37.006443	37.006815	37.006964	37.315618	39.01734
24.549098	37.82268	37.823181	37.822554	37.822724	38.119457	39.247011
25.0501	39.028391	39.029764	39.028226	39.028417	39.306093	39.858178
25.551102	40.96366	40.96565	40.963466	40.963668	41.213894	41.284606
26.052104	44.833787	44.835627	44.833668	44.833783	44.995439	44.865336
26.553106	45.177191	45.178161	45.176897	45.177186	45.362123	45.203906
27.054108	41.041624	41.045357	41.041262	41.041619	41.300466	41.272634
27.55511	39.447913	39.457958	39.447586	39.447915	39.740288	39.808463
28.056112	40.024641	40.046913	40.024435	40.024643	40.26146	40.155119
28.557114	43.652506	43.645615	43.652429	43.652497	43.796968	43.718625
29.058116	40.020526	40.02341	40.019668	40.020498	41.22824	40.737371
29.559118	37.547218	37.549564	37.546442	37.54722	38.44564	38.917664
30.06012	36.271783	36.267164	36.271092	36.271816	36.993769	38.098588
30.561122	35.525202	35.513456	35.524614	35.525262	36.117801	37.636307
31.062124	35.088616	35.071057	35.088146	35.088693	35.565601	37.346951
31.563126	34.876148	34.854825	34.875802	34.876231	35.236807	37.167653
32.064128	34.853824	34.831273	34.853595	34.853899	35.089666	37.079274
32.56513	35.017082	34.996126	35.016949	35.017139	35.113674	37.08728
33.066132	35.390024	35.373548	35.389953	35.390059	35.325284	37.222782
33.567134	36.044472	36.035108	36.044413	36.044487	35.781852	37.563217
34.068136	37.168814	37.168178	37.168701	37.168817	36.638203	38.305697
34.569138	39.348449	39.353434	39.348213	39.348449	38.388792	40.068634
35.07014	43.34393	43.330279	43.344102	43.343912	42.602687	43.583746
35.571142	39.790562	39.802057	39.790562	39.79056	39.682255	39.800045
36.072144	40.760558	40.764168	40.760692	40.760562	40.66748	40.767691
36.573146	42.401191	42.399373	42.401288	42.401202	42.555071	42.408344
37.074148	38.557319	38.55743	38.557448	38.557344	38.689784	38.773789
37.57515	36.804197	36.783703	36.804115	36.804161	36.940556	37.300659
38.076152	36.394905	36.355708	36.394273	36.394805	36.588295	36.999753
38.577154	37.189095	37.156613	37.187358	37.189018	37.413284	37.64452
39.078156	39.712394	39.713112	39.709656	39.712392	39.839709	39.867076
39.579158	42.675167	42.69596	42.669827	42.675164	43.020976	42.720756
40.08016	39.076119	37.936035	39.08044	39.075736	38.309152	39.618986
40.581162	35.958319	35.53663	35.956253	35.958234	36.433064	35.976577
41.082164	34.430862	34.265301	34.423504	34.429553	34.645467	34.637974
41.583166	33.789786	33.734992	33.780447	33.787089	34.054833	34.079876
42.084168	33.946581	33.920615	33.940241	33.94451	34.186779	34.082472
42.58517	35.356083	35.048322	35.355715	35.35524	35.177186	35.380013
43.086172	38.822019	37.908446	38.646058	38.936131	37.905292	41.261123
43.587174	38.464529	38.14307	38.22918	38.459391	39.678377	38.878959
44.088176	37.763542	34.338736	36.239339	35.646393	36.919316	37.88612
44.589178	34.211793	33.15503	34.010524	34.194177	34.974347	34.271486
45.09018	36.992838	36.987376	35.862214	34.197421	37.365082	34.163464
45.591182	35.180091	32.547179	36.7006	35.530448	37.053849	35.333682
46.092184	36.999964	29.34271	32.584627	32.376099	32.597641	32.142574
46.593186	32.216972	28.273872	30.379469	31.179434	35.082288	31.155813
47.094188	32.535541	27.944781	31.629853	31.298621	28.870626	29.676122
47.59519	31.795893	27.94329	27.971868	33.088614	27.274875	28.964127
48.096192	24.903472	28.098458	25.756871	25.203539	26.213942	26.403224
48.597194	26.575992	28.331161	26.713204	26.576792	26.493334	26.511703
49.098196	27.428054	28.603833	27.47283	27.434782	27.333316	27.429607
49.599198	28.062229	28.898958	28.080907	28.067982	28.391132	28.25841
50.1002	28.594511	29.209123	28.602772	28.598242	29.630897	28.908559
50.601202	29.072397	29.532346	29.075739	29.074598	31.195929	29.43357
51.102204	29.522019	29.869896	29.522952	29.523227	33.462076	29.883707
51.603206	29.961092	30.225434	29.961018	29.961679	37.717956	30.295094
52.104208	30.40415	30.604924	30.40399	30.404352	39.949724	30.69451
52.60521	30.865565	31.017226	30.866003	30.865529	35.552333	31.104354
53.106212	31.362279	31.475573	31.363865	31.362103	34.039223	31.546931
53.607214	31.917659	32.00074	31.920857	31.917413	33.49783	32.049368
54.108216	32.568989	32.628112	32.574217	32.568731	33.494006	32.651904
54.609218	33.385859	33.425792	33.393573	33.385648	33.89955	33.42708
55.11022	34.528396	34.552601	34.539327	34.528295	34.763472	34.53931
55.611222	36.522149	36.532778	36.538304	36.522146	36.492241	36.522269
56.112224	43.823622	43.823194	43.886963	43.81979	42.677458	43.919964
56.613226	39.905872	39.90831	39.918876	39.906056	39.706655	39.917799
57.114228	46.857217	46.857299	46.680509	46.862178	44.271731	47.276505
57.61523	38.52439	38.526345	38.523939	38.52439	38.55041	38.524378
58.116232	39.796707	39.801845	39.794098	39.796672	39.825213	39.792839
58.617234	43.845916	43.845729	43.845754	43.845917	43.831244	43.846009
59.118236	38.818049	38.824262	38.817553	38.818127	38.813208	38.835102
59.619238	37.824496	37.849868	37.824515	37.824541	37.897311	37.850996
60.12024	39.656229	39.702241	39.656437	39.656192	39.770535	39.667022
60.621242	41.289475	41.264345	41.28951	41.289475	41.299453	41.289507
61.122244	40.418637	40.443192	40.418734	40.418545	40.342376	40.437563
61.623246	39.563887	39.54827	39.563894	39.563887	39.554491	39.563893
62.124248	37.480383	37.476115	37.480527	37.480393	37.344136	37.479552
62.625251	36.80061	36.799273	36.800752	36.800649	36.68338	36.795529
63.126253	36.927122	36.929108	36.927231	36.927167	36.827439	36.918881
63.627255	37.639603	37.647158	37.63967	37.639634	37.558888	37.631503
64.128257	38.947256	38.957927	38.947282	38.947268	38.912578	38.943165
64.629259	40.837997	40.836007	40.837997	40.837997	40.838526	40.837996
65.130261	41.40597	41.396534	41.405987	41.405982	41.126926	41.406772
65.631263	40.138611	40.141908	40.138612	40.138617	39.880156	40.150067
66.132265	40.22055	40.227131	40.220532	40.220549	40.05158	40.227255
66.633267	41.18368	41.180102	41.183679	41.18368	41.177816	41.183686
67.134269	40.530867	40.518737	40.530855	40.530866	40.516675	40.535459
67.635271	38.958378	38.962112	38.958332	38.958378	38.743872	38.968373
68.136273	37.695749	37.699569	37.695694	37.695748	37.429765	37.710517
68.637275	36.785769	36.767043	36.785724	36.785764	36.691511	36.80473
69.138277	36.137572	36.069043	36.137547	36.137562	36.634413	36.159668
69.639279	35.693411	35.538545	35.693409	35.693394	37.612472	35.717213
70.140281	35.428118	35.134222	35.428138	35.428098	40.294975	35.45195
70.641283	35.342503	34.830237	35.342535	35.342483	43.288242	35.364491
71.142285	35.461085	34.609943	35.461114	35.461072	40.084067	35.479159
71.643287	35.822561	34.462359	35.822581	35.822559	38.299138	35.834539
72.144289	36.411174	34.380189	36.411229	36.411179	37.409727	36.415696
72.645291	36.922311	34.358674	36.92253	36.922311	36.968255	36.922346
73.146293	36.790982	34.394929	36.791336	36.790992	36.792467	36.793203
73.647295	36.197694	34.487545	36.19799	36.197714	36.781171	36.201967
74.148297	35.691912	34.636371	35.69211	35.69193	36.847123	35.695897
74.649299	35.429231	34.842395	35.429358	35.429243	36.896576	35.432229
75.150301	35.378751	35.107656	35.378829	35.378764	36.861386	35.380826
75.651303	35.49215	35.435123	35.492192	35.49217	36.758307	35.493566
76.152305	35.737752	35.828368	35.737767	35.737779	36.679894	35.738788
76.653307	36.099808	36.290692	36.099808	36.099838	36.717984	36.100672
77.154309	36.573024	36.822877	36.573028	36.57305	36.921403	36.573797
77.655311	37.155791	37.417778	37.155816	37.155804	37.304954	37.156393
78.156313	37.836808	38.048335	37.836855	37.83681	37.864299	37.837076
78.657315	38.562492	38.646176	38.562506	38.562492	38.558876	38.562498
79.158317	39.183113	39.084167	39.183023	39.183112	39.222246	39.183181
79.659319	39.462679	39.219397	39.462611	39.462679	39.480455	39.462682
80.160321	39.279028	39.018341	39.279122	39.279024	39.191522	39.27906
80.661323	38.831471	38.596497	38.83151	38.831455	38.804165	38.832221
81.162325	38.4392	38.102923	38.438958	38.439179	38.60677	38.442777
81.663327	38.233376	37.636528	38.232883	38.233385	38.471929	38.238854
82.164329	38.091139	37.249928	38.090748	38.091161	38.215495	38.09395
82.665331	37.805266	36.98017	37.805311	37.805267	37.814825	37.805344
83.166333	37.345449	36.886111	37.345849	37.345466	37.351792	37.34624
83.667335	36.833748	37.126299	36.834244	36.83381	36.906589	36.835193
84.168337	36.376479	38.108658	36.376904	36.376562	36.527941	36.375726
84.669339	36.02328	38.53242	36.023571	36.023335	36.244678	36.017647
85.170341	35.792423	36.752505	35.792574	35.792411	36.081755	35.780751
85.671343	35.690738	35.989534	35.690764	35.69064	36.075265	35.673703
86.172345	35.720587	35.751569	35.720512	35.72041	36.296475	35.700562
86.673347	35.878941	35.709388	35.878799	35.878719	36.920164	35.859472
87.174349	36.15064	35.761405	36.150475	36.150424	38.488066	36.135424
87.675351	36.495188	35.868478	36.495054	36.495032	41.21388	36.486552
88.176353	36.82941	36.007663	36.829359	36.829345	37.858394	36.826757
88.677355	37.027289	36.157835	37.027331	37.027286	36.99716	37.027205
89.178357	36.979568	36.294378	36.979643	36.979543	37.362606	36.979322
89.679359	36.685043	36.388609	36.685066	36.684919	37.788386	36.685695
90.180361	36.243425	36.412237	36.243359	36.243178	37.727697	36.247789
90.681363	35.762823	36.346303	35.762676	35.76246	37.174677	35.772377
91.182365	35.309461	36.189662	35.309265	35.308997	36.457674	35.323827
91.683367	34.912263	35.9601	34.912053	34.911712	35.789737	34.929979
92.184369	34.579695	35.68687	34.579501	34.579071	35.23386	34.598952
92.685371	34.311265	35.400601	34.31111	34.310584	34.792644	34.33035
93.186373	34.103295	35.126553	34.103198	34.102583	34.453057	34.120816
93.687375	33.951461	34.882417	33.951436	33.950747	34.200794	33.966439
94.188377	33.851797	34.67892	33.851851	33.851118	34.023969	33.863687
94.689379	33.801027	34.521398	33.801157	33.800419	33.913615	33.809694
95.190381	33.796589	34.41138	33.796782	33.796088	33.863325	33.802259
95.691383	33.836525	34.347868	33.83675	33.836157	33.868728	33.839706
96.192385	33.919246	34.328275	33.919447	33.919021	33.92695	33.920626
96.693387	34.043151	34.349087	34.043246	34.043054	34.03604	34.043475
97.194389	34.206026	34.406294	34.205903	34.206019	34.194233	34.205951
97.695391	34.404191	34.495631	34.403725	34.40422	34.398892	34.404139
98.196393	34.631613	34.612682	34.630715	34.631633	34.644864	34.631697
98.697395	34.879777	34.752855	34.878486	34.879779	34.922155	34.879901
99.198397	35.139285	34.911266	35.137849	35.139289	35.213424	35.139426
99.699399	35.40217	35.082558	35.40099	35.402187	35.493489	35.402484
100.2004	35.660508	35.26068	35.659883	35.660529	35.735113	35.660973
100.7014	35.899701	35.438693	35.899586	35.899721	35.922965	35.899901
101.2024	36.094391	35.608668	36.094447	36.094406	36.065816	36.094128
101.70341	36.21679	35.761804	36.2167	36.216792	36.188641	36.216656
102.20441	36.255457	35.888884	36.255203	36.255464	36.304328	36.25606
102.70541	36.22838	35.981122	36.228236	36.228425	36.39354	36.229056
103.20641	36.175598	36.03134	36.17587	36.175673	36.420441	36.174806
103.70741	36.136675	36.035155	36.137451	36.136719	36.372985	36.133988
104.20842	36.130575	35.991782	36.131642	36.130546	36.280028	36.127644
104.70942	36.148161	35.904092	36.149107	36.148087	36.187234	36.147123
105.21042	36.157893	35.777894	36.158367	36.157842	36.125774	36.158898
105.71142	36.121652	35.620749	36.121691	36.121645	36.099362	36.122588
106.21242	36.014045	35.440729	36.014216	36.014035	36.086336	36.013024
106.71343	35.834116	35.245456	35.835299	35.834045	36.049374	35.831707
107.21443	35.602327	35.041532	35.605288	35.602199	35.9512	35.601023
107.71543	35.348098	34.83433	35.353165	35.347975	35.772684	35.350089
108.21643	35.098443	34.628017	35.105405	35.098392	35.522541	35.104009
108.71743	34.872282	34.425703	34.880447	34.872326	35.23117	34.879727
109.21844	34.678862	34.22964	34.68719	34.678965	34.935279	34.68564
109.71944	34.517838	34.041405	34.525154	34.517935	34.665091	34.522089
110.22044	34.380373	33.862077	34.385676	34.38042	34.438432	34.381932
110.72144	34.252068	33.692361	34.254902	34.252074	34.259768	34.252212
111.22244	34.118091	33.532703	34.118823	34.118096	34.121984	34.118182
111.72345	33.968781	33.383362	33.968602	33.968806	34.010242	33.969114
112.22445	33.802621	33.244474	33.803236	33.802637	33.907426	33.802585
112.72545	33.625122	33.116094	33.628308	33.625061	33.799627	33.624261
113.22645	33.445235	32.998224	33.452511	33.445034	33.679601	33.444002
113.72745	33.27196	32.89084	33.284449	33.271589	33.547118	33.27164
114.22846	33.11252	32.793904	33.130955	33.111993	33.406941	33.114659
114.72946	32.971964	32.707377	32.996755	32.971329	33.266108	32.977812
115.23046	32.853519	32.631227	32.88482	32.852846	33.131832	32.863704
115.73146	32.759152	32.565431	32.796894	32.758518	33.010398	32.77358
116.23246	32.690063	32.509982	32.733943	32.689536	32.906858	32.707976
116.73347	32.647014	32.464889	32.696444	32.646649	32.825149	32.667128
117.23447	32.630489	32.430177	32.684486	32.630316	32.768335	32.65118
117.73547	32.64066	32.405888	32.697683	32.640682	32.738785	32.660182
118.23647	32.677132	32.392082	32.73485	32.677316	32.73816	32.693867
118.73747	32.738397	32.388831	32.793429	32.73868	32.76709	32.751151
119.23848	32.820971	32.396223	32.868664	32.821266	32.824424	32.829256
119.73948	32.918301	32.414353	32.952769	32.918526	32.90602	32.922532
120.24048	33.019967	32.443326	33.034704	33.020077	33.003371	33.021379
120.74148	33.112283	32.483245	33.101654	33.112301	33.103062	33.112436
121.24248	33.181554	32.53421	33.142938	33.181561	33.188748	33.181593
121.74349	33.219704	32.596306	33.155142	33.219783	33.246642	33.21993
122.24449	33.228917	32.669591	33.144904	33.229087	33.272216	33.229087
122.74549	33.221193	32.754081	33.126562	33.221404	33.272869	33.221153
123.24649	33.212855	32.849728	33.116241	33.213038	33.264019	33.212781
123.74749	33.218369	32.95639	33.126636	33.21849	33.262105	33.218532
124.2485	33.247107	33.073791	33.164938	33.247171	33.279606	33.247578
124.7495	33.303198	33.201473	33.233371	33.303235	33.323637	33.303811
125.2505	33.386879	33.338728	33.330698	33.386917	33.396789	33.38737
125.7515	33.495935	33.48451	33.453592	33.495985	33.498509	33.496133
126.25251	33.626696	33.637334	33.59748	33.626753	33.626154	33.626616
126.75351	33.774544	33.795146	33.756927	33.77459	33.775506	33.774357
127.25451	33.934078	33.95519	33.925739	33.934102	33.940868	33.933981
127.75551	34.099134	34.113877	34.096992	34.099138	34.11493	34.099198
128.25651	34.262789	34.266685	34.263163	34.26279	34.28866	34.262912
128.75752	34.41748	34.408166	34.416487	34.417494	34.451554	34.4175
129.25852	34.555278	34.532104	34.549567	34.555309	34.592537	34.555141
129.75952	34.668292	34.631909	34.656062	34.668325	34.701611	34.668102
130.26052	34.749146	34.701269	34.731122	34.749164	34.771797	34.749034
130.76152	34.791552	34.734999	34.771322	34.791555	34.80035	34.791532
131.26253	34.791083	34.729897	34.774188	34.791083	34.78838	34.791081
131.76353	34.746115	34.685358	34.737893	34.746121	34.739063	34.746095
132.26453	34.658525	34.603516	34.661685	34.658537	34.655787	34.658531
132.76553	34.533585	34.488872	34.546916	34.533604	34.541473	34.533656
133.26653	34.378923	34.347534	34.397858	34.378962	34.399198	34.379044
133.76754	34.203085	34.186347	34.221547	34.203159	34.233164	34.203205
134.26854	34.01429	34.012129	34.026656	34.014395	34.049067	34.014375
134.76954	33.819698	33.831148	33.822052	33.819801	33.853668	33.819744
135.27054	33.625148	33.648853	33.615669	33.625212	33.653932	33.62517
135.77154	33.435211	33.469804	33.413945	33.435227	33.456246	33.435221
136.27255	33.253392	33.297732	33.221751	33.253394	33.265951	33.253396
136.77355	33.08236	33.135658	33.042577	33.082411	33.0872	33.082361
137.27455	32.924154	32.986027	32.878827	32.924312	32.923027	32.924154
137.77555	32.780341	32.850842	32.732099	32.780619	32.775509	32.780343
138.27655	32.652123	32.731758	32.603421	32.652459	32.645949	32.652128
138.77756	32.540407	32.630163	32.493418	32.540653	32.535039	32.540417
139.27856	32.445859	32.547209	32.402438	32.445791	32.442977	32.445872
139.77956	32.368926	32.483824	32.330616	32.368266	32.369569	32.368941
140.28056	32.309854	32.440675	32.277915	32.308303	32.314302	32.309869
140.78156	32.268686	32.418105	32.244127	32.265965	32.27642	32.268699
141.28257	32.245244	32.416034	32.228857	32.241139	32.255002	32.245255
141.78357	32.239101	32.433827	32.231479	32.233508	32.249056	32.239108
142.28457	32.249537	32.470148	32.251071	32.242501	32.257609	32.24954
142.78557	32.275489	32.5228	32.286332	32.267234	32.279759	32.275489
143.28657	32.315494	32.588606	32.335484	32.306427	32.314653	32.315494
143.78758	32.36763	32.663336	32.396161	32.358312	32.361357	32.367631
144.28858	32.42946	32.741773	32.465317	32.420541	32.418595	32.429463
144.78958	32.497986	32.817935	32.539152	32.490102	32.484419	32.497987
145.29058	32.56962	32.885513	32.613121	32.563269	32.555869	32.569618
145.79158	32.640203	32.93849	32.682062	32.635636	32.62876	32.640198
146.29259	32.705088	32.971861	32.740483	32.702253	32.697704	32.705081
146.79359	32.759351	32.982277	32.783039	32.757921	32.756467	32.759346
147.29459	32.798162	32.968444	32.805151	32.797649	32.798693	32.798161
147.79559	32.817306	32.931143	32.803644	32.81722	32.81889	32.817306
148.29659	32.813772	32.872892	32.777256	32.813771	32.813445	32.813772
148.7976	32.786261	32.797366	32.726837	32.786228	32.781344	32.786263
149.2986	32.735437	32.708768	32.655178	32.73547	32.724324	32.735452
149.7996	32.663829	32.611287	32.566523	32.664155	32.646415	32.663867
150.3006	32.575405	32.508721	32.465929	32.576284	32.553057	32.575473
150.8016	32.474973	32.404282	32.35863	32.47661	32.450116	32.475071
151.30261	32.367572	32.300532	32.249538	32.370076	32.343068	32.367687
151.80361	32.257969	32.199414	32.142926	32.261352	32.236477	32.258085
152.30461	32.150345	32.102327	32.042269	32.154542	32.133789	32.150447
152.80561	32.048137	32.010224	31.95022	32.053036	32.037361	32.048212
153.30661	31.954002	31.923703	31.868645	31.95947	31.948632	31.954047
153.80762	31.869863	31.843087	31.798709	31.875762	31.868382	31.869881
154.30862	31.796985	31.768501	31.740957	31.803181	31.79699	31.796985
154.80962	31.736067	31.699919	31.695398	31.742425	31.734668	31.736058
155.31062	31.687319	31.637212	31.661573	31.693701	31.681619	31.687309
155.81162	31.650533	31.580179	31.638617	31.656792	31.638127	31.650527
156.31263	31.625144	31.528572	31.62531	31.631119	31.604539	31.625139
156.81363	31.610271	31.482112	31.620133	31.615795	31.581187	31.610263
157.31463	31.604763	31.440503	31.621332	31.609675	31.568251	31.604745
157.81563	31.607246	31.403441	31.626995	31.611402	31.565596	31.607211
158.31663	31.61617	31.370621	31.635157	31.619474	31.572628	31.616117
158.81764	31.629881	31.34174	31.643926	31.6323	31.588187	31.629813
159.31864	31.646698	31.3165	31.651618	31.648281	31.610501	31.646624
159.81964	31.665011	31.29461	31.656907	31.665889	31.637232	31.664944
160.32064	31.683385	31.275788	31.658948	31.683754	31.665621	31.683336
160.82164	31.700658	31.25976	31.65746	31.700741	31.692734	31.700634
161.32265	31.716018	31.246262	31.652752	31.716018	31.715789	31.716017
161.82365	31.729048	31.235037	31.645677	31.729086	31.732534	31.729059
162.32465	31.73972	31.225838	31.637519	31.739796	31.74158	31.739727
162.82565	31.748343	31.218425	31.629831	31.748313	31.742637	31.748329
163.32665	31.755473	31.212567	31.624253	31.755062	31.736575	31.75543
163.82766	31.761793	31.208041	31.622319	31.76065	31.725284	31.761727
164.32866	31.768001	31.20463	31.625298	31.765769	31.711386	31.767932
164.82966	31.774702	31.202124	31.634054	31.771103	31.697838	31.774661
165.33066	31.782338	31.200321	31.648958	31.777247	31.68752	31.78235
165.83166	31.79114	31.199027	31.669831	31.784634	31.682864	31.791217
166.33267	31.801119	31.198053	31.695927	31.793489	31.685568	31.801249
166.83367	31.812077	31.197216	31.725964	31.803802	31.696407	31.81223
167.33467	31.823642	31.196343	31.758177	31.815321	31.715133	31.823778
167.83567	31.835307	31.195267	31.790432	31.827564	31.740483	31.835391
168.33667	31.846478	31.193827	31.820368	31.839857	31.770287	31.846496
168.83768	31.85651	31.191872	31.845592	31.851377	31.801673	31.856469
169.33868	31.864735	31.189258	31.863897	31.861211	31.831382	31.864659
169.83968	31.870476	31.185849	31.873492	31.868427	31.85617	31.870393
170.34068	31.87306	31.181517	31.873202	31.872142	31.873229	31.87299
170.84168	31.871831	31.176146	31.862618	31.871592	31.880586	31.871785
171.34269	31.866191	31.169627	31.842138	31.866188	31.877351	31.866167
171.84369	31.855649	31.161861	31.812918	31.855557	31.86379	31.85564
172.34469	31.839882	31.152759	31.776709	31.839562	31.841174	31.839882
172.84569	31.818796	31.142244	31.73564	31.818301	31.811464	31.818799
173.34669	31.792546	31.130246	31.691948	31.792075	31.776906	31.792549
173.8477	31.761528	31.116708	31.647727	31.761341	31.739626	31.761529
174.3487	31.726329	31.101582	31.604707	31.72665	31.701301	31.726326
174.8497	31.687634	31.084834	31.564091	31.68858	31.66295	31.687625
175.3507	31.646128	31.066434	31.526455	31.647669	31.62485	31.646113
175.8517	31.602394	31.046369	31.491732	31.604359	31.586588	31.602375
176.35271	31.556834	31.02463	31.459251	31.558959	31.547225	31.556816
176.85371	31.509636	31.001221	31.42785	31.511632	31.505542	31.509624
177.35471	31.460777	30.976153	31.396044	31.4624	31.460327	31.460775
177.85571	31.410074	30.949447	31.362218	31.411185	31.41066	31.410083
178.35671	31.357265	30.921131	31.32485	31.357857	31.356116	31.357283
178.85772	31.302112	30.891239	31.282697	31.302305	31.29688	31.302133
179.35872	31.244489	30.859813	31.234954	31.244496	31.23372	31.244507
179.85972	31.18446	30.826902	31.18134	31.184537	31.167858	31.184473
180.36072	31.122315	30.792558	31.122113	31.122708	31.100776	31.122322
180.86172	31.058574	30.756837	31.058019	31.059476	31.033999	31.058579
181.36273	30.993954	30.719802	30.99019	30.99548	30.968907	30.993963
181.86373	30.929318	30.681515	30.920019	30.931495	30.906603	30.929334
182.36473	30.865606	30.642044	30.84903	30.868382	30.84785	30.865629
182.86573	30.803776	30.601457	30.778759	30.807038	30.793063	30.803798
183.36673	30.744742	30.559824	30.710664	30.748336	30.742352	30.74475
183.86774	30.689336	30.517214	30.646058	30.69309	30.69559	30.689307
184.36874	30.638273	30.473699	30.586071	30.642015	30.652501	30.638179
184.86974	30.592138	30.429348	30.53163	30.595707	30.612747	30.591948
185.37074	30.551372	30.384231	30.483454	30.554631	30.576001	30.551056
185.87174	30.516279	30.338416	30.442062	30.519118	30.542008	30.51581
186.37275	30.487026	30.29197	30.407781	30.489364	30.510624	30.486385
186.87375	30.46365	30.244959	30.380762	30.465438	30.481828	30.462827
187.37475	30.446067	30.197447	30.360993	30.447284	30.455723	30.445065
187.87575	30.434081	30.149494	30.348315	30.434738	30.432517	30.432917
188.37675	30.427392	30.101161	30.342428	30.427524	30.412485	30.426094
188.87776	30.425605	30.052504	30.342907	30.425271	30.395939	30.424215
189.37876	30.428236	30.003577	30.349207	30.427516	30.383178	30.426804
189.87976	30.434724	29.954434	30.360673	30.433708	30.374454	30.433305
190.38076	30.444435	29.905123	30.376545	30.443224	30.369936	30.443086
190.88176	30.456676	29.855692	30.395971	30.45537	30.369672	30.455449
191.38277	30.470706	29.806186	30.418013	30.469398	30.37357	30.469643
191.88377	30.485747	29.756646	30.441665	30.484519	30.381377	30.484877
192.38477	30.501005	29.707112	30.465865	30.499918	30.392667	30.50034
192.88577	30.515684	29.657623	30.489519	30.514778	30.406841	30.51522
193.38677	30.529011	29.608213	30.511528	30.528304	30.423129	30.528728
193.88778	30.540259	29.558915	30.530814	30.539746	30.440608	30.540124
194.38878	30.548771	29.50976	30.546359	30.548431	30.458229	30.548743
194.88978	30.553986	29.460776	30.557238	30.553784	30.474854	30.554024
195.39078	30.555457	29.41199	30.562656	30.555355	30.489313	30.555522
195.89178	30.552871	29.363428	30.561981	30.552832	30.500457	30.552935
196.39279	30.546058	29.315111	30.554771	30.546049	30.507232	30.546102
196.89379	30.534988	29.267062	30.540788	30.534989	30.508742	30.535006
197.39479	30.519767	29.2193	30.520013	30.519767	30.504316	30.519763
197.89579	30.500614	29.171843	30.492634	30.500615	30.493552	30.5006
198.39679	30.47784	29.124708	30.459038	30.477853	30.476347	30.477832
198.8978	30.451813	29.077909	30.419777	30.451854	30.452892	30.451828
199.3988	30.422932	29.031462	30.375548	30.423021	30.423658	30.422985
199.8998	30.391596	28.985379	30.327145	30.391746	30.389342	30.391695
200.4008	30.358175	28.939671	30.275432	30.358394	30.350805	30.358324
200.9018	30.323001	28.894349	30.2213	30.323285	30.309006	30.323197
201.40281	30.286351	28.849422	30.16564	30.286683	30.264926	30.286584
201.90381	30.24845	28.8049	30.109313	30.2488	30.219504	30.248706
202.40481	30.209473	28.760789	30.053128	30.209802	30.173588	30.209735
202.90581	30.169558	28.717096	29.997826	30.169827	30.127894	30.169809
203.40681	30.128818	28.673829	29.944064	30.128998	30.082985	30.129044
203.90782	30.08736	28.630992	29.892412	30.087442	30.039263	30.087548
204.40882	30.045294	28.588589	29.843343	30.045306	29.996974	30.045439
204.90982	30.002753	28.546626	29.797233	30.002766	29.956225	30.002851
205.41082	29.959892	28.505105	29.754361	29.960035	29.917001	29.959948
205.91182	29.916901	28.464031	29.714909	29.917359	29.879201	29.916922
206.41283	29.874001	28.423404	29.678964	29.875014	29.842662	29.873996
206.91383	29.83144	28.383228	29.646525	29.833294	29.807192	29.83142
207.41483	29.789488	28.343504	29.617504	29.792501	29.772594	29.789464
207.91583	29.748429	28.304233	29.591734	29.752929	29.738696	29.748409
208.41683	29.708546	28.265416	29.568975	29.714855	29.705366	29.708538
208.91784	29.670119	28.227055	29.548921	29.678521	29.672526	29.670127
209.41884	29.633406	28.189149	29.531209	29.644133	29.640156	29.633432
209.91984	29.598641	28.151698	29.515431	29.611848	29.6083	29.598685
210.42084	29.566022	28.114703	29.501141	29.581774	29.577059	29.566081
210.92184	29.535705	28.078162	29.487875	29.553967	29.546579	29.535777
211.42285	29.507803	28.042076	29.475155	29.528432	29.517045	29.507882
211.92385	29.482376	28.006442	29.462511	29.505127	29.488662	29.482457
212.42485	29.459435	27.971262	29.449488	29.483965	29.461643	29.459512
212.92585	29.438938	27.936532	29.435667	29.464821	29.436193	29.439005
213.42685	29.420794	27.902252	29.420673	29.447536	29.412496	29.420844
213.92786	29.404859	27.868421	29.404184	29.431925	29.390701	29.404887
214.42886	29.390947	27.835037	29.385949	29.41778	29.370916	29.390947
214.92986	29.378829	27.802098	29.365783	29.404877	29.353196	29.378799
215.43086	29.368243	27.769603	29.34358	29.392985	29.337541	29.368179
215.93186	29.358895	27.737549	29.319309	29.381867	29.32389	29.358799
216.43287	29.350473	27.705936	29.293012	29.371287	29.312122	29.350348
216.93387	29.342653	27.67476	29.2648	29.361016	29.302057	29.342506
217.43487	29.335108	27.64402	29.234848	29.350834	29.293463	29.334948
217.93587	29.327519	27.613714	29.203381	29.340535	29.286056	29.327358
218.43687	29.319584	27.58384	29.170667	29.329929	29.279515	29.319435
218.93788	29.311028	27.554395	29.137007	29.318846	29.273488	29.310905
219.43888	29.30161	27.525378	29.102726	29.307139	29.267608	29.301523
219.93988	29.291129	27.496786	29.068158	29.294681	29.2615	29.291087
220.44088	29.279435	27.468617	29.033642	29.28137	29.254803	29.279438
220.94188	29.266423	27.440868	28.999509	29.267131	29.247179	29.266466
221.44289	29.252043	27.413538	28.966079	29.251909	29.238326	29.252111
221.94389	29.236292	27.386625	28.933656	29.235676	29.227995	29.236361
222.44489	29.219215	27.360125	28.902517	29.218424	29.215997	29.219255
222.94589	29.200897	27.334036	28.872914	29.200167	29.202211	29.200873
223.44689	29.181459	27.308357	28.84507	29.18094	29.186589	29.181336
223.9479	29.161052	27.283085	28.819177	29.160793	29.169158	29.160794
224.4489	29.139847	27.258217	28.795394	29.139793	29.150013	29.139426
224.9499	29.11803	27.233752	28.773846	29.11802	29.129315	29.117425
225.4509	29.095793	27.209687	28.754625	29.095564	29.107282	29.094997
225.9519	29.073331	27.186019	28.737789	29.072524	29.084175	29.072349
226.45291	29.050833	27.162748	28.723365	29.049006	29.060288	29.049685
226.95391	29.02848	27.139869	28.711344	29.025118	29.035932	29.027198
227.45491	29.00644	27.117381	28.701688	29.000974	29.011426	29.005065
227.95591	28.984863	27.095283	28.694327	28.976684	28.987079	28.983442
228.45691	28.963879	27.07357	28.689158	28.952359	28.963182	28.962463
228.95792	28.943597	27.052242	28.686053	28.928108	28.939997	28.942234
229.45892	28.9241	27.031296	28.684853	28.904033	28.917748	28.922833
229.95992	28.905447	27.01073	28.685373	28.880233	28.896615	28.904309
230.46092	28.88767	26.990541	28.687405	28.8568	28.876732	28.886684
230.96192	28.870772	26.970728	28.690716	28.833819	28.858181	28.869952
231.46293	28.854733	26.951288	28.695053	28.811367	28.840993	28.854078
231.96393	28.839508	26.932219	28.700143	28.789513	28.82515	28.83901
232.46493	28.825028	26.913519	28.705701	28.768317	28.810589	28.824669
232.96593	28.811207	26.895185	28.711427	28.747832	28.797204	28.810966
233.46693	28.797944	26.877216	28.717015	28.7281	28.784852	28.797795
233.96794	28.785125	26.85961	28.722151	28.709154	28.773363	28.785044
234.46894	28.772634	26.842364	28.726526	28.69102	28.762545	28.772597
234.96994	28.76035	26.825476	28.72983	28.673713	28.752195	28.76034
235.47094	28.74816	26.808944	28.731768	28.657241	28.742104	28.748161
235.97194	28.735957	26.792766	28.732054	28.641603	28.732073	28.73596
236.47295	28.723647	26.776939	28.730425	28.62679	28.721913	28.723649
236.97395	28.711155	26.761462	28.72664	28.612783	28.71146	28.711155
237.47495	28.698421	26.746333	28.720485	28.59956	28.700575	28.698422
237.97595	28.685407	26.731549	28.711779	28.587087	28.689154	28.685413
238.47695	28.672095	26.717108	28.700373	28.575328	28.67713	28.672111
238.97796	28.658485	26.703008	28.686156	28.564236	28.664471	28.658516
239.47896	28.644598	26.689247	28.669056	28.553762	28.651182	28.644647
239.97996	28.630469	26.675823	28.649036	28.543851	28.637305	28.630536
240.48096	28.616146	26.662734	28.626099	28.534441	28.622907	28.616229
240.98196	28.601685	26.649977	28.600283	28.525468	28.608082	28.601782
241.48297	28.58715	26.637551	28.571659	28.516863	28.592943	28.587254
241.98397	28.572603	26.625452	28.540331	28.508555	28.57761	28.572709
242.48497	28.558107	26.61368	28.506429	28.50047	28.562211	28.558208
242.98597	28.543718	26.602231	28.470107	28.492532	28.546865	28.543808
243.48697	28.529483	26.591103	28.431538	28.484662	28.531683	28.529555
243.98798	28.515438	26.580295	28.39091	28.476781	28.51676	28.515488
244.48898	28.501605	26.569804	28.348425	28.468811	28.502169	28.501629
244.98998	28.48799	26.559628	28.304288	28.460674	28.487955	28.487988
245.49098	28.474584	26.549764	28.258712	28.45229	28.474135	28.474557
245.99198	28.461362	26.54021	28.211908	28.443583	28.460697	28.461313
246.49299	28.448281	26.530963	28.164087	28.434478	28.447594	28.448215
246.99399	28.435283	26.522022	28.115453	28.424903	28.434752	28.435207
247.49499	28.422299	26.513384	28.066205	28.414789	28.422063	28.42222
247.99599	28.409243	26.505046	28.016532	28.404067	28.409394	28.409171
248.49699	28.396022	26.497007	27.966617	28.392677	28.396587	28.395964
248.998	28.382535	26.489262	27.91663	28.380559	28.383464	28.382497
249.499	28.368676	26.481811	27.86673	28.367659	28.369829	28.368661
250	28.354338	26.47465	27.817066	28.353928	28.355479	28.354343


==> graphics/data/r75_err.dat <==
0	6.2712566e-05	1.025889e-10	1.3153231e-09	8.9773903e-10	7.4585223e-11
0.501002	6.1889872e-05	1.5845322e-09	1.2301501e-09	1.3986509e-08	1.3463069e-09
1.002004	6.0198483e-05	7.3124856e-10	8.4412898e-10	1.4830717e-08	1.1100994e-09
1.503006	5.7659126e-05	8.0194723e-10	6.3103166e-10	9.734991e-09	5.3125296e-10
2.004008	5.4294716e-05	1.9154943e-09	9.7341227e-10	3.1306045e-09	3.8570812e-10
2.50501	5.013553e-05	3.4102329e-09	6.6986285e-10	4.1069779e-09	3.3291223e-10
3.006012	4.5221338e-05	3.9356532e-09	8.806929e-10	9.7911356e-09	3.9613149e-10
3.507014	3.9615253e-05	4.34671e-09	6.9640631e-10	1.432783e-08	7.2246549e-10
4.008016	3.341318e-05	3.1171673e-09	1.6730045e-09	1.5883888e-08	1.9099871e-10
4.509018	2.6770456e-05	3.106145e-09	1.0317847e-09	1.7034679e-08	5.1189868e-10
5.01002	1.9917672e-05	1.0940561e-09	2.1041828e-09	1.426729e-08	4.0362469e-10
5.511022	1.3204066e-05	5.1602867e-10	1.5946541e-09	1.0749196e-08	4.9863842e-10
6.012024	7.1128091e-06	2.3586289e-10	1.3105531e-09	4.6825036e-09	1.7481971e-09
6.5130261	2.2721714e-06	2.7412212e-09	3.4092843e-09	6.3053611e-09	3.1346871e-09
7.0140281	4.9359357e-07	1.1430279e-08	1.6106342e-08	1.5318166e-08	5.4647983e-10
7.5150301	1.4541297e-06	3.1627516e-09	2.8484933e-10	1.3115212e-08	3.3874067e-09
8.0160321	3.8571799e-07	3.5868054e-09	3.4905776e-10	1.8514607e-08	1.7790548e-09
8.5170341	5.4206602e-06	4.1060564e-09	1.1804581e-10	1.5961131e-08	1.5454764e-09
9.0180361	1.3161383e-05	2.5989397e-09	1.5317477e-09	5.4929962e-10	1.0671409e-10
9.5190381	2.2297379e-05	3.1800185e-09	4.7162753e-10	2.9516344e-08	1.3672062e-09
10.02004	3.1141201e-05	3.096073e-09	2.1999592e-10	7.3781158e-08	2.3298625e-09
10.521042	3.8191227e-05	1.5702991e-09	3.6717278e-10	1.3175879e-07	1.9591854e-09
11.022044	4.2508407e-05	6.3191867e-10	3.4055786e-10	1.9759027e-07	2.0675519e-09
11.523046	4.3776699e-05	2.1078381e-10	3.0968852e-10	2.6750879e-07	2.0165376e-09
12.024048	4.2143198e-05	1.4307352e-09	8.4445836e-10	3.3778949e-07	1.2497025e-09
12.52505	3.8016031e-05	1.4176263e-09	4.1986765e-10	4.0248535e-07	1.3324984e-09
13.026052	3.1928512e-05	1.7125821e-09	6.6273451e-10	4.5781702e-07	6.9196142e-10
13.527054	2.447876e-05	1.6939338e-09	1.0493369e-09	4.9520313e-07	8.9379591e-11
14.028056	1.635607e-05	4.1416008e-10	7.6078432e-10	4.9967398e-07	1.3106768e-10
14.529058	8.4353035e-06	6.5559263e-10	1.5059147e-09	4.4295169e-07	1.0674179e-09
15.03006	1.8902011e-06	4.369194e-09	1.4817687e-09	2.2522807e-07	9.1229515e-10
15.531062	2.001751e-07	1.225962e-08	3.4358924e-09	1.9876053e-06	1.7618677e-09
16.032064	8.3777256e-07	2.5898682e-10	1.6279134e-09	6.3310396e-07	1.1605035e-09
16.533066	4.2811968e-06	7.9393813e-10	3.5367485e-10	2.6334087e-07	5.3210253e-10
17.034068	1.149739e-05	3.2929672e-09	1.7055816e-11	2.8427241e-08	1.497353e-10
17.53507	1.4189415e-05	6.587238e-09	8.9041457e-10	1.4899313e-07	5.3866259e-10
18.036072	9.554608e-06	8.4653743e-09	1.3392264e-09	7.1464287e-08	4.6976069e-10
18.537074	6.5739197e-07	2.7048391e-09	2.7207624e-09	1.3581261e-07	1.2915952e-10
19.038076	4.3556768e-06	1.5384512e-08	5.2702476e-09	1.890586e-07	2.6771361e-09
19.539078	1.3013272e-05	1.0854667e-08	7.9550933e-10	1.3846006e-07	1.9579932e-10
20.04008	1.8395065e-05	8.54198e-09	8.896917e-10	2.6723088e-07	4.0179476e-10
20.541082	2.0761546e-05	5.3414666e-09	3.4602304e-10	3.2462737e-07	2.1674868e-10
21.042084	2.0663696e-05	2.7916877e-09	1.0351388e-10	3.331809e-07	3.0111678e-10
21.543086	1.9047519e-05	9.5205387e-10	9.689328e-11	3.0927017e-07	3.9133307e-10
22.044088	1.6897717e-05	7.5946321e-11	8.6561563e-11	2.686181e-07	6.2379173e-10
22.54509	1.4950635e-05	2.0528838e-10	1.3834824e-10	2.23642e-07	6.990562e-10
23.046092	1.3557956e-05	1.2072869e-10	4.3694052e-11	1.8311171e-07	8.194384e-10
23.547094	1.2693155e-05	4.163271e-10	2.1346041e-10	1.5104738e-07	5.9079546e-10
24.048096	1.2033465e-05	1.0737374e-09	4.2756133e-11	1.2916087e-07	6.5396963e-10
24.549098	1.1064812e-05	1.2276038e-09	2.1243497e-10	1.1550716e-07	3.7896371e-10
25.0501	9.1697739e-06	1.6643962e-09	2.3559586e-10	1.0794163e-07	7.9182483e-10
25.551102	5.6928082e-06	1.0568223e-09	1.8621321e-10	9.9352784e-08	8.9552996e-10
26.052104	8.7042064e-08	7.2540538e-10	8.9010377e-10	6.3188207e-08	5.2902609e-10
26.553106	2.685401e-07	1.0832113e-08	2.0267817e-09	8.4143202e-08	5.7117804e-10
27.054108	8.5126273e-06	4.4440099e-09	1.4138962e-09	9.8850713e-08	8.4483131e-10
27.55511	9.8890065e-06	1.6849564e-09	1.3517363e-10	7.2118263e-08	2.0400176e-10
28.056112	1.729775e-06	1.0679636e-08	6.8753815e-11	6.8394677e-08	7.0756294e-10
28.557114	1.0265043e-05	6.3478627e-08	3.1396047e-10	3.0301371e-07	1.3478588e-10
29.058116	6.673297e-07	5.4546786e-09	1.3943996e-10	2.5823637e-07	6.2521098e-10
29.559118	2.0220474e-05	5.8300521e-09	2.3130173e-10	5.8909705e-08	2.7377792e-10
30.06012	4.5370559e-05	3.9106873e-09	4.3200932e-10	2.5401077e-08	2.0162594e-11
30.561122	6.7308244e-05	2.0895098e-09	1.010445e-10	6.9987183e-08	7.0607086e-10
31.062124	8.287198e-05	9.3670641e-10	4.5713251e-11	9.4933818e-08	1.0193845e-09
31.563126	9.0102742e-05	2.1831453e-10	8.5452607e-11	1.0846843e-07	1.0455151e-09
32.064128	8.7906504e-05	7.4500743e-11	3.4563449e-11	1.1383156e-07	7.7521941e-10
32.56513	7.6038401e-05	3.5289503e-10	8.3901758e-11	1.1214087e-07	6.7088433e-10
33.066132	5.5024904e-05	2.2908232e-10	4.738307e-11	1.0197684e-07	4.0953174e-10
33.567134	2.6107533e-05	2.8549471e-11	8.7757305e-11	8.0917332e-08	2.8889756e-10
34.068136	8.1058133e-06	5.4459724e-10	7.8113447e-11	4.3001372e-08	8.4467626e-11
34.569138	3.6183181e-05	2.0201156e-11	5.3559699e-11	3.1261362e-08	2.5453962e-10
35.07014	4.3864669e-05	1.1066526e-08	3.0235e-10	1.3675487e-07	3.7117476e-10
35.571142	3.4422899e-05	7.8901166e-10	3.0437425e-10	2.0092499e-08	3.3662607e-10
36.072144	1.5882767e-06	1.7236305e-09	1.5772124e-10	1.0145353e-07	7.001853e-11
36.573146	1.0528211e-05	9.1633037e-09	6.251605e-10	2.7174294e-08	2.411149e-10
37.074148	8.6445183e-05	1.2588304e-09	2.2675556e-11	1.2533052e-07	2.286955e-10
37.57515	0.0001142041	9.0846371e-10	2.5117524e-11	1.4638069e-07	1.0860064e-10
38.076152	9.4238269e-05	5.2247206e-09	8.5543166e-11	8.0034934e-08	5.3292309e-12
38.577154	2.3165042e-05	1.6406291e-08	1.1656681e-10	3.2419464e-08	5.6831428e-11
39.078156	4.8463463e-05	3.4406962e-08	2.3696361e-10	1.0492495e-07	9.9714572e-11
39.579158	6.6787103e-06	1.4491141e-08	3.29065e-10	3.578207e-07	4.6299899e-11
40.08016	0.00015198818	6.0454529e-08	3.2187182e-10	3.5463985e-07	4.4617714e-11
40.581162	5.0730302e-06	1.3195637e-08	5.197124e-12	1.3904677e-07	9.337533e-11
41.082164	6.0445505e-05	4.2715035e-08	2.1953838e-11	5.5927743e-08	2.8743344e-11
41.583166	0.0002110533	3.1435591e-08	3.8276816e-11	2.5699147e-07	2.6062721e-11
42.084168	0.00032781194	1.8579077e-07	5.0406499e-10	4.5492707e-06	1.7229623e-10
42.58517	0.00024902823	1.6719656e-07	7.5623808e-10	1.5245182e-05	1.405648e-09
43.086172	0.00023278655	0.000128204	2.8287388e-07	0.0009124806	2.0844084e-07
43.587174	0.0002467153	0.00014096437	1.0360144e-06	0.00099933326	8.0634846e-07
44.088176	0.00016175841	0.0026023968	0.00052364244	0.0029837847	0.0012877878
44.589178	0.0046723272	0.0050632294	1.2350592e-05	0.012974289	0.00017099416
45.09018	0.0026333846	0.041485257	0.0013846613	0.0016966403	0.0019371819
45.591182	0.0018215694	0.016270126	0.00045663519	0.038660424	0.0004564144
46.092184	0.0074954219	0.12743247	0.049599654	0.085646972	0.027389386
46.593186	0.082188148	0.032813991	0.025120367	0.006965685	0.018679099
47.094188	0.16298165	0.059462494	0.076933451	0.062139061	0.025622477
47.59519	0.15724932	0.069816737	0.078401279	0.066378268	0.16554897
48.096192	0.086360145	0.0032523806	0.0020536387	0.0024664283	0.00083878148
48.597194	0.034443646	7.5465134e-06	2.5203146e-07	5.3433767e-06	1.0254453e-07
49.098196	0.019041877	2.2804626e-06	5.8606172e-07	1.4385112e-06	8.4006994e-08
49.599198	0.011823482	1.2602292e-07	1.9532657e-07	6.1228472e-08	3.4064401e-09
50.1002	0.0078473896	2.8704456e-07	2.0128509e-08	7.7077671e-08	3.2148226e-09
50.601202	0.0054341643	1.59955e-07	2.5584028e-10	9.6101931e-09	1.9352713e-10
51.102204	0.0038673212	5.4532596e-08	7.9772291e-09	4.2812966e-08	5.6376699e-10
51.603206	0.0027976443	6.0136181e-09	1.3797859e-08	3.8900894e-08	1.3891766e-10
52.104208	0.0020384541	3.5876393e-08	1.499909e-08	2.0106813e-08	1.0035292e-10
52.60521	0.0014828128	4.7877405e-08	1.3344372e-08	1.4845241e-09	6.6205532e-11
53.106212	0.001066085	4.9991223e-08	1.0367124e-08	2.0687226e-08	1.8689054e-10
53.607214	0.00074754399	4.632074e-08	7.2896082e-09	3.5203124e-08	2.6201582e-10
54.108216	0.0005007646	3.9310905e-08	4.3810388e-09	4.430016e-08	3.12897e-10
54.609218	0.00030844809	2.9735183e-08	2.1261001e-09	4.6396599e-08	1.0995071e-10
55.11022	0.00015990669	1.8453932e-08	4.0315944e-10	3.7878617e-08	6.5090631e-11
55.611222	5.1590292e-05	7.3436465e-09	2.5858576e-11	1.5333503e-09	1.6136834e-10
56.112224	2.4034374e-06	5.5898296e-09	1.69377e-08	4.791302e-07	8.7827398e-09
56.613226	2.5055877e-06	1.8227646e-09	3.440207e-10	1.1127938e-07	1.1741389e-10
57.114228	3.3957542e-07	1.181638e-06	1.6535173e-08	8.2519141e-08	3.3846393e-08
57.61523	5.193621e-07	6.9583452e-09	3.1410396e-10	1.994197e-09	2.6119448e-10
58.116232	1.5714153e-05	4.9963716e-08	6.1238265e-10	7.9945996e-08	5.7946519e-10
58.617234	7.8310339e-07	4.9056175e-07	3.9014779e-10	4.9513717e-07	1.0106333e-10
59.118236	1.4334922e-05	2.7560212e-08	1.313514e-10	1.9307213e-08	2.4412598e-10
59.619238	8.6933585e-06	3.2972748e-09	1.1705504e-10	2.1579922e-09	5.9086572e-11
60.12024	6.9675815e-06	3.628476e-09	8.8014084e-11	9.1254634e-09	1.8144859e-10
60.621242	3.391432e-06	2.2479648e-08	1.6507018e-10	2.1959772e-08	2.9429819e-10
61.122244	1.359244e-06	8.7954673e-09	1.1046781e-10	3.9073829e-08	6.6920352e-10
61.623246	7.8013068e-06	1.5432858e-08	2.0489493e-11	1.1861661e-08	2.0360581e-10
62.124248	1.1836702e-05	9.7094465e-09	1.6474262e-11	1.4009287e-08	1.718711e-10
62.625251	1.0284282e-05	5.6327255e-09	1.1794235e-10	7.748537e-10	1.5993666e-10
63.126253	1.6399004e-05	3.7597691e-09	2.6738347e-12	1.7213279e-08	2.7268053e-10
63.627255	8.6534895e-06	2.9714981e-09	1.7897031e-11	3.2680446e-08	1.6668595e-10
64.128257	6.0490211e-06	2.3097041e-09	9.4148529e-12	3.8814955e-08	1.0096529e-10
64.629259	1.8379737e-05	1.1720041e-09	7.4528872e-11	5.2673339e-10	1.6991626e-10
65.130261	1.2145975e-05	6.094198e-10	5.9296539e-11	5.9494235e-08	1.2804657e-10
65.631263	2.3699065e-05	1.0643649e-09	1.2102144e-10	2.677372e-08	1.9087389e-10
66.132265	6.5760877e-06	1.1167783e-09	1.4864468e-10	7.4203399e-08	1.2008697e-10
66.633267	1.3633582e-05	1.8590866e-09	2.1580246e-11	1.7862118e-09	1.1021089e-10
67.134269	5.1705208e-07	1.5145832e-09	1.4420957e-10	5.8773282e-08	2.9395452e-10
67.635271	2.1322568e-05	1.3065077e-09	1.1492559e-10	9.8493582e-09	2.808672e-10
68.136273	3.687135e-05	1.3941561e-09	1.2200094e-11	2.9179657e-08	1.1517726e-10
68.637275	4.7735792e-05	1.1551176e-09	5.7052192e-11	5.0636942e-08	1.5789558e-10
69.138277	5.1978328e-05	7.7455128e-10	2.4932406e-11	6.0138728e-08	1.1040244e-10
69.639279	4.5400655e-05	1.0601184e-11	3.3598751e-11	6.1331661e-08	1.0867817e-10
70.140281	2.2218881e-05	1.2963387e-09	1.59663e-11	5.6123517e-08	8.0456242e-11
70.641283	2.4044528e-05	3.3059811e-09	2.4540336e-11	4.6004736e-08	7.2986308e-11
71.142285	9.6403037e-05	6.4691005e-09	7.8980439e-11	3.2608187e-08	9.8061715e-11
71.643287	0.00017875718	1.1245031e-08	1.0245405e-11	1.8348444e-08	2.1630334e-11
72.144289	0.00019561255	1.8045578e-08	2.0196209e-10	7.7296437e-09	1.1591601e-10
72.645291	2.1023695e-05	2.0610219e-08	1.2725847e-11	3.218345e-09	5.0769642e-11
73.146293	0.00019007769	9.8017911e-09	2.5778706e-10	1.7686729e-09	1.3665077e-10
73.647295	0.00021558156	2.3945958e-09	1.2684604e-10	1.3417666e-09	5.0182431e-11
74.148297	0.00019839189	7.8680317e-09	2.0147057e-10	1.0000627e-09	4.4802804e-11
74.649299	0.00020502406	8.661492e-09	2.1657504e-10	4.1231185e-10	7.5237942e-11
75.150301	0.00022383839	7.2987107e-09	1.2722056e-10	2.9740728e-09	1.6963451e-11
75.651303	0.00023833759	5.1597631e-09	1.2171767e-10	6.1535806e-09	3.4030112e-11
76.152305	0.00023606843	2.7477883e-09	1.3629262e-10	9.0529432e-09	2.9516815e-11
76.653307	0.00020363301	3.0620619e-10	4.1133558e-11	1.0768545e-08	1.2618086e-10
77.154309	0.00012270179	1.4611446e-09	7.9414314e-11	1.0785124e-08	7.8992919e-11
77.655311	2.6268644e-05	2.048291e-09	2.9416283e-11	8.2509525e-09	1.1405752e-10
78.156313	0.00023242704	5.3224686e-10	5.5507947e-11	3.7972489e-09	7.7161799e-11
78.657315	0.00037060142	1.4953047e-09	4.5192462e-11	1.2157785e-09	1.7168227e-10
79.158317	0.00027267281	1.9772873e-09	9.2078152e-11	5.1312183e-09	2.97668e-12
79.659319	0.00025071826	9.2858827e-09	4.0388894e-11	4.3369762e-09	6.5485231e-11
80.160321	0.00033265639	5.4455473e-09	8.5365828e-11	8.3464608e-11	3.9391055e-11
80.661323	0.00026457899	4.2665515e-10	3.3271646e-11	5.7890495e-09	4.1430044e-11
81.162325	0.00025559454	3.7569585e-09	8.1010582e-11	1.2951239e-08	1.1950639e-11
81.663327	0.0007611207	1.0023038e-08	1.1380354e-10	1.1636152e-08	7.2181645e-13
82.164329	0.0009565977	1.240713e-08	1.5321354e-10	4.2448893e-09	2.4637505e-11
82.665331	0.00022679132	9.1196148e-09	1.3159392e-10	1.0838515e-09	8.8576174e-12
83.166333	0.00065147326	3.9018305e-09	1.3906911e-10	1.1756174e-09	7.0646259e-12
83.667335	0.0010317226	1.1895895e-11	7.7964437e-11	1.782781e-09	6.4832598e-11
84.168337	0.0010209421	1.8080019e-09	5.3738872e-11	4.6902645e-09	7.6992158e-11
84.669339	0.00087738185	1.9685956e-09	1.3061237e-10	5.5334744e-09	1.7643604e-11
85.170341	0.000743479	1.3098055e-09	1.1093186e-10	3.4630178e-09	1.8012498e-11
85.671343	0.00065893071	1.635184e-10	8.0133786e-11	1.8736266e-09	4.8801272e-12
86.172345	0.00060450397	1.1399001e-09	2.6609905e-11	9.8295199e-09	3.8299653e-11
86.673347	0.00052731109	2.4082428e-09	3.6872672e-11	1.8743164e-08	2.6420969e-11
87.174349	0.00035784694	3.3655846e-09	1.2921153e-10	2.5660032e-08	6.1692886e-11
87.675351	3.8143335e-05	3.5073046e-09	8.6873064e-11	2.6525564e-08	1.8922398e-11
88.176353	0.00041468566	2.8512949e-09	9.8371519e-11	1.8637652e-08	4.5934632e-11
88.677355	0.00082593719	1.5466942e-09	3.4021043e-11	4.1798294e-09	1.7089391e-11
89.178357	0.00093042106	6.1141321e-10	2.2385047e-11	7.0631178e-09	4.6861974e-11
89.679359	0.00066033044	5.6875292e-10	2.5766804e-11	6.8959282e-09	2.7606253e-11
90.180361	0.00020475289	1.258911e-09	1.1251745e-11	3.2950207e-09	5.5985436e-11
90.681363	0.00023967314	1.9007759e-09	5.1535515e-11	1.7380488e-08	2.1341223e-11
91.182365	0.0005881139	2.1716462e-09	7.8934233e-11	3.1232462e-08	4.6269495e-12
91.683367	0.0008291824	2.1138292e-09	3.1031059e-12	4.3224464e-08	7.2225009e-11
92.184369	0.00097609921	1.5654167e-09	4.1541431e-11	5.265581e-08	1.1867894e-11
92.685371	0.0010442466	9.8300844e-10	1.3438931e-11	5.9652657e-08	9.6094722e-12
93.186373	0.0010443042	4.4887045e-10	3.5271601e-11	6.4037442e-08	5.8207829e-11
93.687375	0.00098117569	3.1896178e-10	1.6050669e-11	6.578719e-08	6.5480969e-11
94.188377	0.00085462946	6.9392831e-10	2.4078249e-11	6.456046e-08	1.2189663e-10
94.689379	0.00066042219	1.6976949e-09	4.5796031e-11	6.0190512e-08	1.5926395e-10
95.190381	0.00039179253	3.2766542e-09	3.286697e-11	5.2534358e-08	2.1288348e-10
95.691383	4.1760931e-05	5.2123481e-09	3.2555607e-11	4.1862347e-08	2.2192566e-10
96.192385	0.00039286529	6.8885987e-09	1.8532757e-12	2.8925066e-08	2.2022455e-10
96.693387	0.00090438991	7.4591135e-09	5.6408824e-11	1.5398124e-08	2.0826576e-10
97.194389	0.0014625643	5.8553216e-09	5.8277921e-11	4.175979e-09	1.2082416e-10
97.695391	0.0019990131	9.6227924e-10	7.6691886e-11	1.0190453e-09	6.7826467e-11
98.196393	0.0023966296	7.2777862e-09	4.5737289e-11	3.3727694e-09	1.8315884e-11
98.697395	0.0025090851	1.6918174e-08	5.833088e-12	1.7430223e-08	2.1844032e-12
99.198397	0.0022400587	2.3526595e-08	3.7602509e-12	3.4310839e-08	3.4775041e-11
99.699399	0.0016520795	2.2535866e-08	3.3627284e-11	4.1741933e-08	4.9843926e-11
100.2004	0.0009742565	1.3885103e-08	6.6392757e-12	3.1378771e-08	4.8019731e-12
100.7014	0.00043982561	3.4599039e-09	1.6503532e-11	8.4518918e-09	3.4337313e-11
101.2024	0.00011470223	2.0218655e-09	2.319564e-11	9.2473526e-09	2.2008003e-11
101.70341	9.4390473e-05	6.1447069e-10	3.9756251e-12	5.0746175e-09	3.621519e-11
102.20441	0.00028653062	2.8625647e-09	2.2920912e-11	2.2023828e-08	3.9170979e-11
102.70541	0.00046155775	2.3433798e-09	5.9187738e-12	5.5445074e-08	4.5794105e-12
103.20641	0.00057155829	3.7736791e-09	1.1051679e-11	7.4388447e-08	4.3343864e-11
103.70741	0.00061324935	1.2228765e-08	2.0825301e-11	6.8620063e-08	3.9600378e-11
104.20842	0.00061821424	1.7776503e-08	2.6299299e-12	4.223145e-08	7.3046289e-11
104.70942	0.00058116502	1.6978357e-08	2.4959304e-11	1.0308579e-08	3.3377944e-11
105.21042	0.00045481559	1.0141425e-08	2.0849828e-11	8.9335599e-09	1.964325e-11
105.71142	0.00023141911	2.7167897e-09	1.3604147e-11	3.5704741e-09	4.6719786e-11
106.21242	8.0367762e-06	2.4017579e-09	1.4615491e-11	2.4491667e-08	1.4770566e-11
106.71343	0.00016089909	1.4146667e-08	1.4062689e-11	6.09599e-08	1.3772793e-11
107.21443	0.00020304912	3.7079561e-08	9.8458621e-11	8.9738714e-08	2.8488107e-11
107.71543	0.0002074002	6.5012294e-08	1.8082406e-10	1.0158139e-07	1.9076536e-11
108.21643	0.00028605703	9.0051954e-08	2.5669242e-10	9.5471185e-08	2.4495782e-11
108.71743	0.00051832988	1.050334e-07	2.3942501e-10	7.5994118e-08	4.2002207e-12
109.21844	0.00089577294	1.0473806e-07	1.7236103e-10	5.0128467e-08	1.6263931e-11
109.71944	0.0012937216	8.7402337e-08	9.5898195e-11	2.5277204e-08	2.006812e-12
110.22044	0.0014892311	5.6833216e-08	2.3329853e-11	7.5524446e-09	5.0063992e-12
110.72144	0.0012507681	2.2700493e-08	1.8727323e-11	4.1598987e-11	5.5097447e-13
111.22244	0.00048447596	2.0690523e-09	1.2645744e-11	1.8443858e-09	8.6567358e-12
111.72345	0.00065736332	6.5455011e-09	3.5529249e-11	8.9408649e-09	1.3247067e-11
112.22445	0.0018235471	1.1811272e-08	1.807098e-11	1.6320793e-08	2.7197173e-11
112.72545	0.0026648455	4.8437343e-08	8.1558811e-11	2.0631336e-08	4.6279673e-12
113.22645	0.0030254206	9.3778877e-08	1.1874702e-10	2.0582068e-08	5.1174864e-12
113.72745	0.0029741551	1.3872452e-07	1.6785033e-10	1.6788845e-08	2.6146091e-11
114.22846	0.0026980034	1.7620433e-07	1.3741014e-10	1.0560131e-08	1.7469309e-12
114.72946	0.0023801397	2.020123e-07	1.0215e-10	3.485547e-09	8.7169372e-12
115.23046	0.0021370361	2.1417491e-07	8.2422781e-11	3.1361291e-09	4.205703e-12
115.73146	0.0020107016	2.1204107e-07	4.504515e-11	8.4008874e-09	4.5969574e-12
116.23246	0.0019853865	1.9610021e-07	2.1869415e-11	1.1668558e-08	1.0259487e-11
116.73347	0.0020071448	1.6740728e-07	1.0588381e-12	1.2638095e-08	3.1592117e-11
117.23447	0.0019988327	1.2743884e-07	5.7058144e-12	1.1223475e-08	3.6604488e-11
117.73547	0.0018714197	7.834832e-08	3.0330244e-12	7.6765706e-09	6.5417807e-11
118.23647	0.001535858	2.3137225e-08	7.2241228e-12	2.4675151e-09	7.4781837e-11
118.73747	0.00092072641	3.4150003e-08	7.4250359e-12	3.5018144e-09	8.3886997e-11
119.23848	9.8961128e-08	8.81652e-08	4.2345536e-12	8.9174794e-09	8.7415604e-11
119.73948	0.0011705569	1.3175629e-07	3.3832387e-12	1.2086269e-08	6.1999133e-11
120.24048	0.0024197563	1.5745431e-07	2.2994752e-11	1.1193888e-08	4.9902228e-11
120.74148	0.0034658401	1.5928533e-07	5.905145e-11	5.2433039e-09	6.3085664e-11
121.24248	0.003994201	1.3633132e-07	3.8864739e-11	4.7618378e-09	3.5304054e-11
121.74349	0.0038046471	9.5703504e-08	5.0652609e-11	1.5606874e-08	4.5037731e-11
122.24449	0.0029369385	5.0737771e-08	6.2660877e-11	2.2922991e-08	3.8088299e-11
122.74549	0.0016620758	1.4814018e-08	1.0385935e-10	2.3873464e-08	3.9512414e-11
123.24649	0.00033951967	4.2589519e-09	1.2936093e-10	1.8499667e-08	2.2554209e-11
123.74749	0.00074080377	5.9993813e-09	1.5343193e-10	9.334982e-09	2.6951041e-11
124.2485	0.0014328782	4.8824687e-09	1.372856e-10	2.2262974e-10	2.8250859e-11
124.7495	0.0017226358	2.1363291e-08	1.0066634e-10	7.0669939e-09	3.4441798e-11
125.2505	0.0016779945	3.6656774e-08	6.2546801e-11	9.0887744e-09	4.4265694e-11
125.7515	0.0014008042	4.5481744e-08	2.5013716e-11	5.4812565e-09	3.7933375e-11
126.25251	0.00099566695	4.5129542e-08	6.0208724e-12	3.132061e-09	2.3788299e-11
126.75351	0.00055463608	3.5969814e-08	1.5494354e-12	1.4563858e-08	5.3048964e-12
127.25451	0.00015159233	2.1548635e-08	2.4816382e-11	2.5235858e-08	1.2650454e-11
127.75551	0.00015962444	7.197369e-09	3.8434879e-11	3.0799132e-08	2.1051353e-11
128.25651	0.00034717976	1.4955465e-09	2.7345166e-11	2.7743387e-08	1.3686685e-11
128.75752	0.00040447796	2.3888705e-09	3.0490337e-11	1.5652565e-08	1.8439955e-11
129.25852	0.0003526519	1.5535522e-09	2.978025e-11	1.1704275e-09	1.1025815e-11
129.75952	0.00023748752	3.55021e-09	1.8869559e-11	1.4498409e-08	4.1724666e-12
130.26052	0.00011635994	1.1050622e-09	6.9616497e-12	1.6980782e-08	8.6195554e-12
130.76152	3.7168141e-05	8.7177515e-09	2.0055037e-11	8.3791872e-09	1.6696295e-11
131.26253	2.050652e-05	1.1061142e-08	3.8191249e-12	3.0360097e-09	1.6677526e-12
131.76353	5.7574755e-05	4.6102847e-09	1.4211626e-11	7.850527e-09	6.5688075e-12
132.26453	0.00012401444	2.3157327e-09	9.8684767e-12	4.5203212e-09	7.6231809e-12
132.76553	0.00019654104	1.6591101e-09	1.7660493e-11	8.9700155e-11	3.2823955e-12
133.26653	0.00026069332	1.7141933e-08	1.6478577e-12	1.9402591e-09	1.9212123e-11
133.76754	0.00030961545	3.2104755e-08	1.7699644e-12	1.0299958e-08	1.5438784e-11
134.26854	0.0003401273	3.3166225e-08	6.3418542e-12	1.9197565e-08	1.5089138e-11
134.76954	0.00035024121	1.7313383e-08	1.975671e-11	2.2444548e-08	7.0676733e-13
135.27054	0.00033862738	5.4095588e-09	1.4768658e-11	1.8415101e-08	2.1025633e-13
135.77154	0.00030515039	1.9514684e-08	6.8159394e-12	1.015711e-08	8.9060078e-12
136.27255	0.00025165716	1.3777772e-08	2.4246801e-11	2.4940801e-09	6.4012836e-12
136.77355	0.00018245651	1.337898e-08	1.1349187e-11	9.1739752e-10	1.6613658e-11
137.27455	0.00010419604	5.4632624e-08	1.8920885e-11	7.6849594e-10	5.4140755e-12
137.77555	2.5162008e-05	9.7970045e-08	4.9930389e-12	6.1815437e-09	8.1689888e-12
138.27655	4.5731359e-05	1.3199003e-07	1.5326161e-10	1.2767205e-08	5.2313436e-13
138.77756	9.9951249e-05	1.4909915e-07	4.6213545e-10	1.810222e-08	1.8766915e-11
139.27856	0.00013015596	1.46823e-07	8.5990148e-10	2.0662641e-08	1.4782051e-11
139.77956	0.00013075134	1.2733055e-07	1.2661651e-09	1.9963485e-08	1.0539299e-11
140.28056	9.8233558e-05	9.6413003e-08	1.5526581e-09	1.6500056e-08	4.9993318e-12
140.78156	3.1384596e-05	6.1271427e-08	1.6246427e-09	1.1388463e-08	1.5942172e-12
141.28257	6.8631853e-05	2.9488771e-08	1.4375683e-09	6.0098649e-09	1.7952389e-11
141.78357	0.00019826209	7.4892654e-09	1.0799652e-09	1.5910534e-09	2.274792e-11
142.28457	0.00035166505	7.041908e-10	6.5856625e-10	9.7286353e-10	2.2863941e-11
142.78557	0.0005209685	6.2121345e-09	3.0594813e-10	1.3391944e-09	1.2492814e-11
143.28657	0.00069671356	2.6244045e-08	8.5746674e-11	2.7678619e-10	8.050789e-12
143.78758	0.00086847198	5.4386186e-08	5.0351906e-12	3.1523746e-09	1.5907488e-11
144.28858	0.0010255248	8.3563066e-08	8.0518562e-12	6.2405888e-09	1.3059699e-11
144.78958	0.0011573763	1.0590001e-07	1.838605e-11	8.5212062e-09	1.0943474e-11
145.29058	0.0012538215	1.148056e-07	7.7795192e-11	9.2606071e-09	1.0109372e-11
145.79158	0.0013044036	1.0722123e-07	1.621771e-10	8.2550875e-09	1.0769314e-11
146.29259	0.0012974711	8.4765176e-08	1.8903927e-10	5.8813877e-09	7.082379e-12
146.79359	0.0012195695	5.3698255e-08	1.7170618e-10	3.0493661e-09	6.4737452e-12
147.29459	0.0010562276	2.359546e-08	8.6254106e-11	7.1917821e-10	2.8980069e-12
147.79559	0.00079488752	3.7437456e-09	1.0184632e-11	3.1578899e-10	2.2383284e-12
148.29659	0.00042963385	2.0862329e-10	1.8407459e-11	2.0301604e-10	9.9531676e-12
148.7976	3.3950171e-05	1.3524333e-08	2.6368282e-12	1.9746213e-09	4.9045827e-12
149.2986	0.0005760662	3.8783755e-08	4.6198878e-11	4.2153966e-09	5.3829921e-12
149.7996	0.0011636142	6.7978683e-08	1.8131943e-10	6.1475216e-09	6.6625695e-12
150.3006	0.0017545141	9.2708759e-08	4.3680266e-10	7.137635e-09	1.6337808e-11
150.8016	0.0023037363	1.068088e-07	7.7684407e-10	6.9451661e-09	7.7732017e-12
151.30261	0.0027689852	1.0780241e-07	1.0774717e-09	5.7622128e-09	1.6134064e-11
151.80361	0.0031146717	9.6405389e-08	1.2719302e-09	3.9825016e-09	2.0318705e-11
152.30461	0.0033138394	7.6022933e-08	1.3173962e-09	2.0993229e-09	8.7830095e-12
152.80561	0.0033484627	5.1322633e-08	1.1774065e-09	5.8690982e-10	9.5836835e-12
153.30661	0.0032087982	2.6798217e-08	9.1211443e-10	2.8797336e-10	1.0006391e-15
153.80762	0.0028923997	6.4560039e-09	5.6143218e-10	4.0316663e-10	8.8117043e-12
154.30862	0.0024031895	7.3831581e-09	2.3216436e-10	1.1967669e-10	7.6503434e-12
154.80962	0.0017507716	1.3837211e-08	1.6539853e-11	1.0538571e-09	4.9389288e-12
155.31062	0.00095001876	1.3425358e-08	1.4892657e-10	2.0915269e-09	3.4895556e-12
155.81162	2.0878263e-05	8.0257281e-09	1.696065e-10	2.9232901e-09	6.6881935e-12
156.31263	0.0010117105	7.1459828e-11	1.1127824e-10	3.295924e-09	7.3918576e-12
156.81363	0.002117921	7.8355627e-09	2.8675807e-11	3.0790541e-09	1.3383534e-12
157.31463	0.0032633137	1.3339001e-08	7.5832261e-12	2.3058666e-09	5.6992227e-14
157.81563	0.0044094351	1.4928165e-08	2.7641757e-11	1.1391833e-09	7.4713526e-13
158.31663	0.0055148804	1.2283635e-08	1.2551644e-10	1.444643e-10	1.0300522e-11
158.81764	0.0065369257	6.2748764e-09	2.3205485e-10	1.2393935e-09	2.7103949e-11
159.31864	0.0074337543	1.2949541e-09	2.5316955e-10	1.9201138e-09	1.6874063e-11
159.81964	0.0081671882	8.2316444e-09	2.0513102e-10	2.0116267e-09	1.9654864e-11
160.32064	0.0087056815	1.2611908e-08	1.1635711e-10	1.5526781e-09	3.278598e-11
160.82164	0.009027192	1.3154701e-08	3.0645274e-11	7.7162029e-10	2.7983148e-11
161.32265	0.0091214519	1.0186292e-08	4.2447489e-12	3.9970695e-11	1.1825122e-11
161.82365	0.0089911735	5.1717272e-09	2.6066594e-11	6.1656795e-10	6.7134084e-12
162.32465	0.0086518764	2.8172988e-10	2.1765802e-10	7.8735972e-10	7.0367634e-12
162.82565	0.008130281	2.526384e-09	7.8933913e-10	5.6621528e-10	6.042726e-15
163.32665	0.0074615119	2.3348194e-09	1.7651256e-09	1.7474974e-10	2.8584627e-13
163.82766	0.0066855969	3.2112437e-12	2.8914271e-09	9.4040592e-11	7.4370117e-12
164.32866	0.005843851	2.5700044e-09	3.705624e-09	4.5088418e-11	1.12163e-11
164.82966	0.0049756815	3.3167887e-09	3.6872629e-09	4.261058e-10	1.1472997e-11
165.33066	0.0041161796	7.0787465e-10	2.8348953e-09	1.050121e-09	3.6739601e-12
165.83166	0.0032946462	4.5898455e-09	1.5327681e-09	1.5266506e-09	1.0602889e-11
166.33267	0.002534014	1.0122792e-08	4.639825e-10	1.5332023e-09	1.1042295e-11
166.83367	0.0018510088	1.2919143e-08	2.1164236e-11	1.0160975e-09	1.3836922e-12
167.33467	0.0012568315	1.0928403e-08	1.7527097e-13	2.9320131e-10	2.2622235e-12
167.83567	0.00075811106	4.8202071e-09	1.3619836e-10	1.0481314e-10	1.2183007e-12
168.33667	0.00035786168	2.1093247e-09	7.511534e-10	3.28073e-10	3.7530177e-12
168.83768	5.6187433e-05	5.3511751e-09	1.6173672e-09	1.7282722e-09	2.7628108e-11
169.33868	0.00014941833	1.3628159e-09	2.1513281e-09	3.7464636e-09	4.8885257e-11
169.83968	0.00026414206	1.029314e-08	1.927023e-09	5.5986719e-09	7.2491554e-11
170.34068	0.00029602265	2.5890186e-08	1.1231189e-09	6.483047e-09	7.5343404e-11
170.84168	0.00025583213	3.9330478e-08	3.272218e-10	5.9497556e-09	5.9904875e-11
171.34269	0.00015633267	4.4396288e-08	2.2459357e-12	4.1767036e-09	3.5852024e-11
171.84369	1.0836981e-05	3.7668852e-08	7.7612193e-11	1.9314992e-09	8.1841793e-12
172.34469	0.00016866446	2.0410527e-08	3.743764e-11	2.2094747e-10	6.680443e-12
172.84569	0.00037329101	2.20126e-09	1.0056098e-09	1.3832213e-10	4.5618704e-12
173.34669	0.00059839689	2.2693779e-08	3.0748418e-09	1.1173436e-09	8.0496772e-12
173.8477	0.00084361245	3.4323813e-08	5.863402e-09	3.6007417e-09	1.4597192e-13
174.3487	0.0011116814	3.3612512e-08	8.5701604e-09	6.391792e-09	2.6658738e-11
174.8497	0.0014063084	2.1740319e-08	1.0336571e-08	8.4431487e-09	7.0143025e-11
175.3507	0.0017294952	3.5341661e-09	1.0651776e-08	8.9584039e-09	9.2230862e-11
175.8517	0.0020789741	1.4087701e-08	9.4873618e-09	7.7632383e-09	1.004601e-10
176.35271	0.0024463302	2.4765435e-08	7.3289633e-09	5.2856991e-09	6.5412741e-11
176.85371	0.0028162624	2.5161447e-08	4.8269706e-09	2.4949253e-09	3.3824119e-11
177.35471	0.0031671955	1.5785441e-08	2.6411756e-09	4.2818662e-10	2.228917e-12
177.85571	0.003473186	6.5455638e-10	1.1152872e-09	8.4321046e-11	3.1880469e-12
178.35671	0.0037067951	1.4398425e-08	3.1685141e-10	1.1950337e-09	1.3528568e-11
178.85772	0.0038424077	2.386838e-08	3.9321574e-11	3.8968298e-09	4.2544905e-11
179.35872	0.0038593901	2.4533349e-08	2.0744685e-12	7.1583262e-09	6.9436022e-11
179.85972	0.0037445406	1.6669063e-08	1.1268512e-11	9.90467e-09	5.0632829e-11
180.36072	0.0034934666	3.3740232e-09	1.0657006e-10	1.1293165e-08	4.4577989e-12
180.86172	0.0031107723	1.0536114e-08	2.7481422e-10	1.0928702e-08	5.1827848e-11
181.36273	0.0026091882	2.0344501e-08	4.3486958e-10	8.9762089e-09	1.0250856e-10
181.86373	0.0020079432	2.3329689e-08	5.2018826e-10	6.0934744e-09	1.1668883e-10
182.36473	0.0013307508	1.9408925e-08	4.9274533e-10	3.1540916e-09	9.2133588e-11
182.86573	0.00060375326	1.094124e-08	3.7574165e-10	9.6087407e-10	4.4856163e-11
183.36673	0.00014632136	2.0269434e-09	2.1547051e-10	1.7506607e-13	1.7954961e-12
183.86774	0.00089364517	3.1612445e-09	6.9682042e-11	3.1017528e-10	4.5613246e-12
184.36874	0.0016143741	1.7783941e-09	2.8825681e-12	1.5479928e-09	1.5008046e-11
184.86974	0.0022873548	7.0703732e-09	1.2407499e-11	3.0889342e-09	5.5818999e-11
185.37074	0.0028945208	2.151602e-08	9.3717657e-11	4.2878265e-09	7.9543024e-11
185.87174	0.0034210566	3.7949935e-08	1.6621998e-10	4.6321783e-09	8.9317054e-11
186.37275	0.003855405	5.1585965e-08	1.9599608e-10	3.9634374e-09	6.3725516e-11
186.87375	0.0041891814	5.8574313e-08	1.4153407e-10	2.4463294e-09	3.3098088e-11
187.37475	0.0044170397	5.635685e-08	4.5090169e-11	5.8315848e-10	3.8599474e-12
187.87575	0.0045365216	4.5504431e-08	4.6071222e-11	1.0084084e-09	2.6378777e-11
188.37675	0.0045479051	2.9049623e-08	8.3277119e-11	1.7670738e-09	2.6525038e-11
188.87776	0.0044540579	1.2375493e-08	5.3701951e-11	1.3784271e-09	1.1515234e-11
189.37876	0.0042602946	1.4683594e-09	6.0765083e-12	1.0533665e-10	3.3439243e-12
189.87976	0.0039742278	1.349032e-09	2.9347187e-11	2.248336e-09	8.6625832e-12
190.38076	0.0036056027	1.4123259e-08	2.3356448e-10	4.3461211e-09	2.9950942e-12
190.88176	0.003166098	3.8046566e-08	6.6146477e-10	5.6496342e-09	1.8731237e-11
191.38277	0.0026690794	6.7294469e-08	1.3072949e-09	5.5644081e-09	1.902704e-11
191.88377	0.002129287	9.355734e-08	2.0091236e-09	3.9495314e-09	1.1940019e-11
192.38477	0.0015624458	1.0804871e-07	2.5838525e-09	1.1316246e-09	1.6569893e-11
192.88577	0.00098478881	1.0488281e-07	2.8429937e-09	2.1121603e-09	6.0374755e-11
193.38677	0.00041249457	8.3317076e-08	2.6845975e-09	4.7862947e-09	1.0870038e-10
193.88778	0.00013894725	4.8724843e-08	2.1128463e-09	5.9687847e-09	1.2644482e-10
194.38878	0.00065541294	1.2031399e-08	1.3008308e-09	5.1874841e-09	1.2531919e-10
194.88978	0.0011248175	1.3656216e-08	4.7817927e-10	2.5491853e-09	1.0359199e-10
195.39078	0.0015377214	1.6510697e-08	1.3874666e-10	1.2413206e-09	7.0387909e-11
195.89178	0.0018878023	9.3532545e-09	4.2874259e-10	5.0984944e-09	3.5742057e-11
196.39279	0.0021721247	6.189578e-08	3.9878351e-10	7.89969e-09	1.2299559e-11
196.89379	0.0023911592	1.3090622e-07	1.9634152e-10	8.8559437e-09	3.25428e-12
197.39479	0.0025485268	2.0090504e-07	2.1924555e-11	7.7587771e-09	1.9299112e-12
197.89579	0.002650484	2.5521737e-07	4.7347751e-11	5.0177706e-09	1.9412568e-12
198.39679	0.002705198	2.8082888e-07	3.2446816e-10	1.489407e-09	1.0371675e-11
198.8978	0.0027218913	2.7198352e-07	8.0154004e-10	1.7840572e-09	1.1954841e-11
199.3988	0.0027099535	2.3161188e-07	1.3036654e-09	3.9517448e-09	1.9884053e-11
199.8998	0.0026781201	1.7011876e-07	1.6641804e-09	4.5378825e-09	1.4120448e-11
200.4008	0.0026338033	1.02463e-07	1.7654267e-09	3.5871099e-09	9.9511219e-12
200.9018	0.0025826397	4.4193799e-08	1.5634803e-09	1.6061241e-09	3.4543909e-11
201.40281	0.002528286	7.6460533e-09	1.1434105e-09	6.636993e-10	6.0193317e-11
201.90381	0.0024724632	8.8383665e-10	6.6104778e-10	2.4657473e-09	8.7920955e-11
202.40481	0.0024152208	1.8258571e-08	2.3805784e-10	3.2068682e-09	8.2977245e-11
202.90581	0.0023553694	5.8509486e-08	1.6724848e-11	2.6838984e-09	6.648924e-11
203.40681	0.0022910174	1.0939885e-07	9.9814063e-11	1.0319511e-09	3.4046544e-11
203.90782	0.00222014	1.5888925e-07	6.6591419e-11	1.2983688e-09	1.7859591e-12
204.40882	0.0021411169	1.9647729e-07	9.2414583e-12	3.7078722e-09	2.1243944e-11
204.90982	0.0020531814	2.1498281e-07	6.1860095e-12	5.6010659e-09	2.2008818e-11
205.41082	0.0019567456	2.1175559e-07	1.0405575e-10	6.5640388e-09	1.2690206e-11
205.91182	0.0018535791	1.8869962e-07	2.7718941e-10	6.4248554e-09	4.7644782e-12
206.41283	0.0017468413	1.5113187e-07	4.7397806e-10	5.3139503e-09	8.8920112e-12
206.91383	0.0016409789	1.0679444e-07	6.0630176e-10	3.5847778e-09	9.6465275e-13
207.41483	0.0015415148	6.3643962e-08	6.3257923e-10	1.754394e-09	3.514814e-11
207.91583	0.0014547554	2.8477238e-08	5.3065895e-10	3.5055229e-10	8.1160686e-11
208.41683	0.0013874511	6.0776846e-09	3.3348017e-10	1.9014095e-10	1.2233066e-10
208.91784	0.001346437	2.0572054e-09	9.0783864e-11	3.6518541e-10	1.2300003e-10
209.41884	0.0013382794	2.7337518e-09	1.2226812e-10	2.0255799e-09	6.5332446e-11
209.91984	0.0013689478	1.6965999e-08	2.5645553e-10	4.5609403e-09	5.9632756e-11
210.42084	0.0014435254	3.5530206e-08	2.8171439e-10	7.551846e-09	2.4692748e-10
210.92184	0.001565966	5.289169e-08	2.3275138e-10	1.0463778e-08	4.8216385e-10
211.42285	0.0017389028	6.4199683e-08	1.4464727e-10	1.2763946e-08	7.3430873e-10
211.92385	0.0019635084	6.6231654e-08	5.8821594e-11	1.4034401e-08	9.4869911e-10
212.42485	0.0022394079	5.776261e-08	1.0237101e-11	1.4026772e-08	1.0878559e-09
212.92585	0.0025646423	3.9888222e-08	7.9521385e-12	1.272977e-08	1.1222591e-09
213.42685	0.0029356802	1.5597277e-08	2.0641531e-11	1.0374863e-08	1.0405998e-09
213.92786	0.0033474779	1.0669436e-08	1.9228121e-11	7.3922706e-09	8.5870571e-10
214.42886	0.0037935848	3.4044253e-08	4.7459172e-11	4.350638e-09	5.9977968e-10
214.92986	0.0042662932	5.0249854e-08	1.8821837e-10	1.817938e-09	3.2433179e-10
215.43086	0.0047568301	5.6401825e-08	4.032039e-10	3.0293565e-10	6.6025999e-11
215.93186	0.0052555884	5.1463791e-08	6.3325947e-10	9.910254e-11	1.2230726e-10
216.43287	0.0057523923	3.6982139e-08	8.238678e-10	1.2649976e-09	2.2361727e-10
216.93387	0.0062367911	1.6502045e-08	9.0581915e-10	3.5850909e-09	2.3687338e-10
217.43487	0.0066983735	5.1686046e-09	8.4961741e-10	6.609832e-09	1.8102956e-10
217.93587	0.0071270891	2.2512874e-08	6.6861379e-10	9.7475474e-09	9.1027909e-11
218.43687	0.0075135682	3.1323427e-08	4.1420188e-10	1.2368767e-08	5.2568063e-12
218.93788	0.0078494215	2.8665298e-08	1.7675009e-10	1.3964325e-08	6.8809808e-11
219.43888	0.0081275088	1.4436888e-08	2.392506e-11	1.4217169e-08	9.2032054e-11
219.93988	0.0083421604	8.8873148e-09	1.963681e-13	1.3094306e-08	7.3843867e-11
220.44088	0.00848934	3.6612931e-08	8.7467364e-11	1.0833109e-08	3.3819502e-11
220.94188	0.0085667418	6.2926109e-08	2.2123559e-10	7.900877e-09	1.1787177e-11
221.44289	0.0085738155	8.2177723e-08	3.125532e-10	4.8705936e-09	4.0144682e-11
221.94389	0.0085117228	9.0503709e-08	2.9387074e-10	2.3011168e-09	3.7571309e-11
222.44489	0.0083832287	8.5994054e-08	1.6251293e-10	6.2236741e-10	9.5356813e-12
222.94589	0.0081925393	7.0349341e-08	2.9399385e-11	3.0308705e-11	4.0261351e-11
223.44689	0.0079450978	4.7771472e-08	1.6600996e-10	4.8076916e-10	9.0560207e-11
223.9479	0.0076473553	2.4280943e-08	1.723406e-10	1.6992333e-09	1.2818852e-10
224.4489	0.0073065277	6.4157578e-09	6.0574086e-11	3.2716025e-09	1.4238666e-10
224.9499	0.0069303551	4.9247531e-10	2.008566e-11	4.7471727e-09	1.3136621e-10
225.4509	0.0065268711	6.6617667e-09	3.997426e-10	5.7422212e-09	1.0540826e-10
225.9519	0.0061041898	2.7703873e-08	1.6449241e-09	6.0369867e-09	6.7948039e-11
226.45291	0.0056703144	5.9354985e-08	4.1730389e-09	5.583402e-09	4.1163092e-11
226.95391	0.0052329671	9.5613028e-08	8.1335456e-09	4.5360232e-09	1.8574824e-11
227.45491	0.0047994402	1.2970709e-07	1.3256392e-08	3.1582605e-09	3.097156e-12
227.95591	0.0043764656	1.5480173e-07	1.8734154e-08	1.7540919e-09	2.4775346e-12
228.45691	0.0039701022	1.6603507e-07	2.3219403e-08	5.9357931e-10	1.5902888e-12
228.95792	0.0035856388	1.6121942e-07	2.5015014e-08	1.4294974e-10	6.1170519e-12
229.45892	0.0032275148	1.4147118e-07	2.2444246e-08	4.1715548e-10	1.3615085e-11
229.95992	0.0028992592	1.1087505e-07	1.427281e-08	3.0416879e-10	2.7172769e-11
230.46092	0.0026034516	7.5306035e-08	1.6850974e-10	3.0349436e-11	4.222081e-11
230.96192	0.0023417085	4.117569e-08	1.9004275e-08	3.9285859e-10	5.48308e-11
231.46293	0.0021146967	1.4138548e-08	4.1129955e-08	6.162398e-10	6.145716e-11
231.96393	0.0019221773	2.2614487e-09	6.3096704e-08	5.9903594e-10	5.674436e-11
232.46493	0.0017630802	7.3668544e-09	8.1374413e-08	3.3855535e-10	4.8206673e-11
232.96593	0.0016356076	3.5894434e-09	9.2766407e-08	9.0019601e-11	4.1131573e-11
233.46693	0.0015373636	4.3806168e-09	9.5131837e-08	5.7917932e-10	2.3217161e-11
233.96794	0.0014655053	1.0845928e-08	8.8046943e-08	9.7676738e-10	1.5442419e-11
234.46894	0.0014169079	9.6923124e-09	7.2931393e-08	1.1818915e-09	1.5875608e-11
234.96994	0.0013883373	2.9647121e-09	5.2847468e-08	1.1660519e-09	9.0593095e-12
235.47094	0.0013766193	2.8612427e-08	3.1877141e-08	9.4063095e-10	6.1298429e-12
235.97194	0.0013788004	6.5557754e-08	1.4168694e-08	5.9852077e-10	4.7493632e-12
236.47295	0.0013922879	1.0880272e-07	3.0128799e-09	2.470047e-10	1.992656e-11
236.97395	0.0014149659	1.5138276e-07	9.3045181e-11	4.0203073e-12	4.2473699e-11
237.47495	0.0014452802	1.8545175e-07	5.1221108e-09	9.2286505e-11	6.5561696e-11
237.97595	0.001482288	2.0409603e-07	1.5969325e-08	1.3847646e-11	8.0905977e-11
238.47695	0.0015256728	2.0289132e-07	2.9237534e-08	1.7870282e-10	8.404658e-11
238.97796	0.0015757242	1.8070853e-07	4.1123986e-08	3.9245937e-10	7.3518035e-11
239.47896	0.0016332851	1.4093118e-07	4.8356976e-08	5.2561824e-10	5.1871091e-11
239.97996	0.0016996722	9.0352488e-08	4.8950245e-08	5.0653272e-10	3.0210476e-11
240.48096	0.0017765728	3.8615109e-08	4.2661719e-08	3.1053199e-10	1.7417097e-11
240.98196	0.0018659266	4.1103942e-09	3.0955094e-08	3.690257e-11	1.0386355e-11
241.48297	0.001969798	2.8410524e-08	1.6570828e-08	4.5062359e-10	1.1189492e-11
241.98397	0.0020902449	2.8356397e-08	2.7709771e-09	8.2071897e-10	1.8057382e-11
242.48497	0.0022291907	2.6554788e-09	7.523673e-09	1.0465845e-09	2.6520352e-11
242.98597	0.0023883047	4.4135696e-08	1.2497832e-08	1.0773618e-09	2.4160782e-11
243.48697	0.0025688955	1.0200019e-07	1.1989807e-08	9.1063889e-10	1.3845e-11
243.98798	0.00277182	1.5572047e-07	7.5846889e-09	6.0742198e-10	1.0274866e-12
244.48898	0.0029974122	1.8770194e-07	2.3214424e-09	2.6564002e-10	9.5284648e-12
244.98998	0.0032454321	1.7987549e-07	1.5307303e-11	6.7959017e-12	4.5183381e-12
245.49098	0.0035150365	1.1721762e-07	4.3064234e-09	1.3957921e-10	2.4853513e-11
245.99198	0.0038047713	9.1457632e-09	1.763677e-08	1.0507079e-10	6.7136585e-11
246.49299	0.0041125847	1.9928483e-07	4.0383632e-08	4.9006185e-11	1.1460898e-10
246.99399	0.0044358604	4.4210185e-07	7.030622e-08	2.2571633e-10	1.5649051e-10
247.49499	0.0047714689	7.1419189e-07	1.0247157e-07	3.424829e-10	1.6159678e-10
247.99599	0.0051158344	9.8082774e-07	1.2990494e-07	3.2643594e-10	1.34781e-10
248.49699	0.0054650159	1.1975771e-06	1.4486959e-07	1.8664256e-10	8.5288834e-11
248.998	0.0058147983	1.3150856e-06	1.4081715e-07	1.0895267e-11	3.3201137e-11
249.499	0.0061607916	1.2843226e-06	1.1500455e-07	7.6910761e-11	2.3045501e-12
250	0.006498535	1.0649272e-06	7.1452795e-08	2.6951386e-13	2.3672363e-12


==> graphics/data/r75_mag.dat <==
0	36.074333	36.072071	36.074333	36.074333	36.074333	36.074333
0.501002	36.091998	36.089764	36.091998	36.091998	36.091998	36.091998
1.002004	36.145771	36.143595	36.145771	36.145771	36.145772	36.145771
1.503006	36.23808	36.23599	36.238079	36.23808	36.23808	36.23808
2.004008	36.373293	36.371318	36.373293	36.373293	36.373293	36.373293
2.50501	36.55829	36.556457	36.55829	36.55829	36.55829	36.55829
3.006012	36.803457	36.801793	36.803457	36.803457	36.803457	36.803457
3.507014	37.12443	37.122959	37.12443	37.12443	37.12443	37.12443
4.008016	37.545258	37.544004	37.545258	37.545258	37.545258	37.545258
4.509018	38.104594	38.103574	38.104594	38.104594	38.104593	38.104594
5.01002	38.869169	38.868395	38.869169	38.869169	38.869169	38.869169
5.511022	39.968383	39.967856	39.968383	39.968383	39.968383	39.968383
6.012024	41.709967	41.709671	41.709967	41.709968	41.709967	41.709967
6.5130261	45.240734	45.240632	45.240735	45.240735	45.240735	45.240734
7.0140281	49.373764	49.373788	49.373764	49.373763	49.373763	49.373764
7.5150301	42.540519	42.540581	42.540519	42.540519	42.54052	42.540519
8.0160321	39.961517	39.961502	39.961517	39.961517	39.961518	39.961517
8.5170341	38.401066	38.400858	38.401066	38.401066	38.401066	38.401066
9.0180361	37.359426	37.358934	37.359426	37.359426	37.359426	37.359426
9.5190381	36.659681	36.658863	36.659681	36.659681	36.65968	36.659681
10.02004	36.214289	36.213161	36.214289	36.214289	36.214286	36.214289
10.521042	35.969887	35.968513	35.969887	35.969887	35.969882	35.969887
11.022044	35.890917	35.889391	35.890917	35.890917	35.89091	35.890917
11.523046	35.95491	35.953336	35.95491	35.95491	35.9549	35.95491
12.024048	36.151765	36.150242	36.151765	36.151765	36.151753	36.151765
12.52505	36.485195	36.483808	36.485195	36.485195	36.48518	36.485195
13.026052	36.977165	36.975985	36.977165	36.977165	36.977148	36.977165
13.527054	37.679129	37.678207	37.679129	37.679129	37.679111	37.679129
14.028056	38.701926	38.701293	38.701926	38.701926	38.701906	38.701926
14.529058	40.312081	40.311741	40.312081	40.312081	40.312063	40.312081
15.03006	43.409773	43.409691	43.409773	43.409773	43.409763	43.409773
15.531062	49.764508	49.764498	49.764508	49.764508	49.764409	49.764508
16.032064	42.141992	42.142028	42.141992	42.141992	42.141966	42.141992
16.533066	39.77478	39.77461	39.77478	39.77478	39.77477	39.77478
17.034068	38.94446	38.944012	38.94446	38.94446	38.944461	38.94446
17.53507	39.260219	39.259662	39.260219	39.260219	39.260225	39.260219
18.036072	40.856223	40.855833	40.856223	40.856223	40.856226	40.856223
18.537074	45.230373	45.230343	45.230372	45.230373	45.230366	45.230373
19.038076	44.935568	44.935764	44.935567	44.935568	44.935577	44.935568
19.539078	40.469905	40.470432	40.469905	40.469905	40.469899	40.469905
20.04008	38.448467	38.449175	38.448467	38.448467	38.448457	38.448467
20.541082	37.259941	37.260714	37.259941	37.259941	37.259929	37.259941
21.042084	36.52661	36.527365	36.52661	36.52661	36.526598	36.52661
21.543086	36.100201	36.100888	36.100201	36.100201	36.10019	36.100201
22.044088	35.907864	35.90847	35.907864	35.907864	35.907854	35.907864
22.54509	35.910779	35.911316	35.910779	35.910779	35.910771	35.910779
23.046092	36.091053	36.091542	36.091053	36.091053	36.091046	36.091053
23.547094	36.448982	36.449444	36.448982	36.448982	36.448976	36.448982
24.048096	37.006903	37.007349	37.006903	37.006903	37.006899	37.006903
24.549098	37.82268	37.823099	37.82268	37.82268	37.822676	37.82268
25.0501	39.028391	39.028749	39.028391	39.028391	39.028387	39.028391
25.551102	40.96366	40.963893	40.96366	40.96366	40.963656	40.96366
26.052104	44.833787	44.833784	44.833788	44.833788	44.833785	44.833787
26.553106	45.177191	45.177179	45.17719	45.177191	45.177187	45.177191
27.054108	41.041624	41.041275	41.041624	41.041624	41.04162	41.041624
27.55511	39.447913	39.447523	39.447913	39.447913	39.44791	39.447913
28.056112	40.024641	40.02471	40.024641	40.024641	40.024638	40.024641
28.557114	43.652506	43.652058	43.652503	43.652506	43.652519	43.652506
29.058116	40.020526	40.020553	40.020526	40.020526	40.020536	40.020526
29.559118	37.547218	37.546459	37.547218	37.547218	37.54722	37.547218
30.06012	36.271783	36.270137	36.271783	36.271783	36.271782	36.271783
30.561122	35.525202	35.52281	35.525202	35.525202	35.525199	35.525202
31.062124	35.088616	35.085708	35.088616	35.088616	35.088613	35.088616
31.563126	34.876148	34.873006	34.876148	34.876148	34.876145	34.876148
32.064128	34.853824	34.85076	34.853824	34.853824	34.85382	34.853824
32.56513	35.017082	35.014419	35.017082	35.017082	35.017078	35.017082
33.066132	35.390024	35.388076	35.390024	35.390024	35.39002	35.390024
33.567134	36.044472	36.043531	36.044472	36.044472	36.044469	36.044472
34.068136	37.168814	37.169116	37.168814	37.168814	37.168813	37.168814
34.569138	39.348449	39.349873	39.348449	39.348449	39.34845	39.348449
35.07014	43.34393	43.342029	43.343929	43.34393	43.343936	43.34393
35.571142	39.790562	39.791932	39.790562	39.790562	39.790563	39.790562
36.072144	40.760558	40.760623	40.760558	40.760558	40.760563	40.760558
36.573146	42.401191	42.401638	42.401191	42.401191	42.40119	42.401191
37.074148	38.557319	38.553985	38.557319	38.557319	38.557323	38.557319
37.57515	36.804197	36.799994	36.804197	36.804197	36.804203	36.804197
38.076152	36.394905	36.391475	36.394905	36.394905	36.394908	36.394905
38.577154	37.189095	37.188233	37.189095	37.189095	37.189093	37.189095
39.078156	39.712394	39.714319	39.712396	39.712394	39.71239	39.712394
39.579158	42.675167	42.674882	42.675168	42.675167	42.675152	42.675167
40.08016	39.076119	39.07018	39.076122	39.076119	39.076133	39.076119
40.581162	35.958319	35.958502	35.95832	35.958319	35.958314	35.958319
41.082164	34.430862	34.428781	34.430864	34.430862	34.430861	34.430862
41.583166	33.789786	33.782654	33.789785	33.789786	33.789777	33.789786
42.084168	33.946581	33.935453	33.946575	33.946581	33.946427	33.946581
42.58517	35.356083	35.347279	35.356077	35.356083	35.356622	35.356083
43.086172	38.822019	38.812982	38.817042	38.822008	38.786595	38.822027
43.587174	38.464529	38.45504	38.459107	38.464569	38.42609	38.464498
44.088176	37.763542	37.769651	37.861818	37.783317	37.650864	37.812173
44.589178	34.211793	34.051945	34.385015	34.211371	34.655667	34.217643
45.09018	36.992838	37.090255	35.458181	37.044061	36.930075	37.0645
45.591182	35.180091	35.116008	34.607706	35.196155	33.820013	35.164034
46.092184	36.999964	37.277294	32.284967	38.835149	33.831029	35.986557
46.593186	32.216972	29.569118	31.159804	31.407669	31.992558	31.615188
47.094188	32.535541	27.232845	30.600897	35.038612	30.513813	33.369182
47.59519	31.795893	26.79601	34.015778	29.303054	29.685336	26.532116
48.096192	24.903472	27.054139	24.822476	24.954615	24.964895	24.92436
48.597194	26.575992	27.491367	26.576193	26.575999	26.57585	26.575995
49.098196	27.428054	27.950336	27.428117	27.428038	27.428015	27.428057
49.599198	28.062229	28.394022	28.062225	28.062223	28.06223	28.062229
50.1002	28.594511	28.818903	28.594503	28.594511	28.594513	28.594511
50.601202	29.072397	29.230382	29.072393	29.072397	29.072397	29.072397
51.102204	29.522019	29.63619	29.522017	29.522019	29.522018	29.522019
51.603206	29.961092	30.044913	29.961092	29.961092	29.961091	29.961092
52.104208	30.40415	30.466128	30.404151	30.40415	30.40415	30.40415
52.60521	30.865565	30.911333	30.865567	30.865565	30.865565	30.865565
53.106212	31.362279	31.395714	31.362281	31.362279	31.36228	31.362279
53.607214	31.917659	31.941519	31.917661	31.917659	31.917661	31.917659
54.108216	32.568989	32.585298	32.56899	32.568989	32.56899	32.568989
54.609218	33.385859	33.396157	33.38586	33.385859	33.38586	33.385859
55.11022	34.528396	34.533917	34.528397	34.528396	34.528397	34.528396
55.611222	36.522149	36.524033	36.522149	36.522149	36.522149	36.522149
56.112224	43.823622	43.823516	43.823622	43.823622	43.823601	43.823621
56.613226	39.905872	39.905772	39.905872	39.905872	39.905868	39.905872
57.114228	46.857217	46.857201	46.857272	46.857218	46.857213	46.857216
57.61523	38.52439	38.52437	38.52439	38.52439	38.52439	38.52439
58.116232	39.796707	39.796082	39.796709	39.796707	39.79671	39.796707
58.617234	43.845916	43.845951	43.845895	43.845916	43.845895	43.845916
59.118236	38.818049	38.817492	38.818048	38.818049	38.818048	38.818049
59.619238	37.824496	37.824167	37.824496	37.824496	37.824496	37.824496
60.12024	39.656229	39.655953	39.656229	39.656229	39.656229	39.656229
60.621242	41.289475	41.289615	41.289474	41.289475	41.289474	41.289475
61.122244	40.418637	40.418692	40.418637	40.418637	40.418639	40.418637
61.623246	39.563887	39.563578	39.563886	39.563887	39.563886	39.563887
62.124248	37.480383	37.479939	37.480382	37.480383	37.480382	37.480383
62.625251	36.80061	36.800989	36.80061	36.80061	36.80061	36.80061
63.126253	36.927122	36.927727	36.927122	36.927122	36.927122	36.927122
63.627255	37.639603	37.639928	37.639603	37.639603	37.639604	37.639603
64.128257	38.947256	38.94702	38.947256	38.947256	38.947257	38.947256
64.629259	40.837997	40.837246	40.837997	40.837997	40.837997	40.837997
65.130261	41.40597	41.406473	41.40597	41.40597	41.405967	41.40597
65.631263	40.138611	40.139563	40.138611	40.138611	40.138612	40.138611
66.132265	40.22055	40.220814	40.22055	40.22055	40.220553	40.22055
66.633267	41.18368	41.183118	41.18368	41.18368	41.18368	41.18368
67.134269	40.530867	40.530846	40.530867	40.530867	40.530864	40.530867
67.635271	38.958378	38.959209	38.958378	38.958378	38.958378	38.958378
68.136273	37.695749	37.697139	37.695749	37.695749	37.69575	37.695749
68.637275	36.785769	36.787525	36.785769	36.785769	36.785771	36.785769
69.138277	36.137572	36.139451	36.137572	36.137572	36.137574	36.137572
69.639279	35.693411	35.695031	35.693411	35.693411	35.693413	35.693411
70.140281	35.428118	35.428905	35.428118	35.428118	35.42812	35.428118
70.641283	35.342503	35.341653	35.342503	35.342503	35.342505	35.342503
71.142285	35.461085	35.457667	35.461085	35.461085	35.461086	35.461085
71.643287	35.822561	35.816157	35.822561	35.822561	35.822562	35.822561
72.144289	36.411174	36.404052	36.411175	36.411174	36.411175	36.411174
72.645291	36.922311	36.921535	36.922312	36.922311	36.922311	36.922311
73.146293	36.790982	36.797975	36.790983	36.790982	36.790982	36.790982
73.647295	36.197694	36.205498	36.197694	36.197694	36.197694	36.197694
74.148297	35.691912	35.698993	35.691912	35.691912	35.691913	35.691912
74.649299	35.429231	35.436495	35.42923	35.429231	35.429231	35.429231
75.150301	35.378751	35.38667	35.37875	35.378751	35.37875	35.378751
75.651303	35.49215	35.500609	35.49215	35.49215	35.49215	35.49215
76.152305	35.737752	35.746189	35.737752	35.737752	35.737752	35.737752
76.653307	36.099808	36.107159	36.099808	36.099808	36.099807	36.099808
77.154309	36.573024	36.577511	36.573024	36.573024	36.573023	36.573024
77.655311	37.155791	37.154814	37.155791	37.155791	37.15579	37.155791
78.156313	37.836808	37.828013	37.836808	37.836808	37.836808	37.836808
78.657315	38.562492	38.548201	38.562492	38.562492	38.562492	38.562492
79.158317	39.183113	39.172429	39.183113	39.183113	39.183113	39.183113
79.659319	39.462679	39.452785	39.462679	39.462679	39.462679	39.462679
80.160321	39.279028	39.265961	39.279028	39.279028	39.279028	39.279028
80.661323	38.831471	38.821197	38.831471	38.831471	38.83147	38.831471
81.162325	38.4392	38.429375	38.4392	38.4392	38.439199	38.4392
81.663327	38.233376	38.204276	38.233376	38.233376	38.233376	38.233376
82.164329	38.091139	38.054701	38.091139	38.091139	38.091139	38.091139
82.665331	37.805266	37.796692	37.805266	37.805266	37.805266	37.805266
83.166333	37.345449	37.369778	37.345449	37.345449	37.345449	37.345449
83.667335	36.833748	36.87175	36.833748	36.833748	36.833748	36.833748
84.168337	36.376479	36.413618	36.376479	36.376479	36.376479	36.376479
84.669339	36.02328	36.054886	36.02328	36.02328	36.02328	36.02328
85.170341	35.792423	35.819034	35.792423	35.792423	35.792423	35.792423
85.671343	35.690738	35.714256	35.690738	35.690738	35.690738	35.690738
86.172345	35.720587	35.74218	35.720587	35.720587	35.720587	35.720587
86.673347	35.878941	35.897861	35.878941	35.878941	35.878942	35.878941
87.174349	36.15064	36.163577	36.150641	36.15064	36.150641	36.15064
87.675351	36.495188	36.49658	36.495188	36.495188	36.495189	36.495188
88.176353	36.82941	36.814138	36.829411	36.82941	36.829411	36.82941
88.677355	37.027289	36.996707	37.027289	37.027289	37.02729	37.027289
89.178357	36.979568	36.945162	36.979568	36.979568	36.979568	36.979568
89.679359	36.685043	36.660818	36.685043	36.685043	36.685042	36.685043
90.180361	36.243425	36.236005	36.243426	36.243425	36.243426	36.243425
90.681363	35.762823	35.771394	35.762823	35.762823	35.762824	35.762823
91.182365	35.309461	35.330227	35.309461	35.309461	35.309462	35.309461
91.683367	34.912263	34.941212	34.912263	34.912263	34.912265	34.912263
92.184369	34.579695	34.613448	34.579695	34.579695	34.579697	34.579695
92.685371	34.311265	34.347094	34.311265	34.311265	34.311267	34.311265
93.186373	34.103295	34.138909	34.103295	34.103295	34.103297	34.103295
93.687375	33.951461	33.984773	33.951461	33.951461	33.951463	33.951461
94.188377	33.851797	33.880728	33.851797	33.851797	33.851799	33.851797
94.689379	33.801027	33.82335	33.801027	33.801027	33.801029	33.801027
95.190381	33.796589	33.80983	33.796589	33.796589	33.796591	33.796589
95.691383	33.836525	33.837938	33.836525	33.836525	33.836527	33.836525
96.192385	33.919246	33.90592	33.919246	33.919246	33.919247	33.919246
96.693387	34.043151	34.012362	34.043151	34.043151	34.043151	34.043151
97.194389	34.206026	34.155998	34.206026	34.206026	34.206026	34.206026
97.695391	34.404191	34.335416	34.404191	34.404191	34.404191	34.404191
98.196393	34.631613	34.548614	34.631613	34.631613	34.631613	34.631613
98.697395	34.879777	34.792261	34.879776	34.879777	34.879778	34.879777
99.198397	35.139285	35.060571	35.139284	35.139285	35.139286	35.139285
99.699399	35.40217	35.343683	35.402169	35.40217	35.402171	35.40217
100.2004	35.660508	35.625765	35.660507	35.660508	35.660509	35.660508
100.7014	35.899701	35.883911	35.899701	35.899701	35.899701	35.899701
101.2024	36.094391	36.09025	36.094391	36.094391	36.09439	36.094391
101.70341	36.21679	36.220209	36.21679	36.21679	36.21679	36.21679
102.20441	36.255457	36.265846	36.255457	36.255457	36.255458	36.255457
102.70541	36.22838	36.245102	36.22838	36.22838	36.228382	36.22838
103.20641	36.175598	36.196274	36.175598	36.175598	36.1756	36.175598
103.70741	36.136675	36.158835	36.136675	36.136675	36.136677	36.136675
104.20842	36.130575	36.152911	36.130576	36.130575	36.130576	36.130575
104.70942	36.148161	36.169169	36.148162	36.148161	36.148162	36.148161
105.21042	36.157893	36.174338	36.157894	36.157893	36.157893	36.157893
105.71142	36.121652	36.130011	36.121652	36.121652	36.121652	36.121652
106.21242	36.014045	36.013756	36.014046	36.014045	36.014046	36.014045
106.71343	35.834116	35.82835	35.834117	35.834116	35.834118	35.834116
107.21443	35.602327	35.595098	35.602328	35.602327	35.60233	35.602327
107.71543	35.348098	35.340767	35.3481	35.348098	35.348102	35.348098
108.21643	35.098443	35.088403	35.098446	35.098443	35.098446	35.098443
108.71743	34.872282	34.854207	34.872286	34.872282	34.872285	34.872282
109.21844	34.678862	34.647797	34.678865	34.678862	34.678864	34.678862
109.71944	34.517838	34.473181	34.517841	34.517838	34.517839	34.517838
110.22044	34.380373	34.329173	34.380375	34.380373	34.380373	34.380373
110.72144	34.252068	34.209227	34.252069	34.252068	34.252068	34.252068
111.22244	34.118091	34.101561	34.118091	34.118091	34.118091	34.118091
111.72345	33.968781	33.991111	33.968781	33.968781	33.968781	33.968781
112.22445	33.802621	33.864262	33.802621	33.802621	33.802622	33.802621
112.72545	33.625122	33.714727	33.625123	33.625122	33.625122	33.625122
113.22645	33.445235	33.54642	33.445238	33.445235	33.445235	33.445235
113.72745	33.27196	33.370916	33.271965	33.27196	33.271961	33.27196
114.22846	33.11252	33.201858	33.112526	33.11252	33.112521	33.11252
114.72946	32.971964	33.050442	32.97197	32.971964	32.971964	32.971964
115.23046	32.853519	32.923728	32.853526	32.853519	32.853518	32.853519
115.73146	32.759152	32.825021	32.759159	32.759152	32.759152	32.759152
116.23246	32.690063	32.754966	32.69007	32.690063	32.690063	32.690063
116.73347	32.647014	32.712542	32.64702	32.647014	32.647014	32.647014
117.23447	32.630489	32.695712	32.630493	32.630489	32.630489	32.630489
117.73547	32.64066	32.701745	32.640663	32.64066	32.64066	32.64066
118.23647	32.677132	32.727319	32.677132	32.677132	32.677132	32.677132
118.73747	32.738397	32.76854	32.738396	32.738397	32.738397	32.738397
119.23848	32.820971	32.820968	32.820968	32.820971	32.820971	32.820971
119.73948	32.918301	32.879768	32.918296	32.918301	32.918301	32.918301
120.24048	33.019967	32.940067	33.019962	33.019967	33.019968	33.019967
120.74148	33.112283	32.997521	33.112278	33.112283	33.112283	33.112283
121.24248	33.181554	33.04902	33.18155	33.181554	33.181554	33.181554
121.74349	33.219704	33.093315	33.219701	33.219704	33.219703	33.219704
122.24449	33.228917	33.131326	33.228916	33.228917	33.228917	33.228917
122.74549	33.221193	33.165977	33.221193	33.221193	33.221193	33.221193
123.24649	33.212855	33.201578	33.212855	33.212855	33.212854	33.212855
123.74749	33.218369	33.242978	33.21837	33.218369	33.218369	33.218369
124.2485	33.247107	33.294746	33.247107	33.247107	33.247107	33.247107
124.7495	33.303198	33.360567	33.303197	33.303198	33.303198	33.303198
125.2505	33.386879	33.442902	33.386877	33.386879	33.386879	33.386879
125.7515	33.495935	33.542856	33.495933	33.495935	33.495935	33.495935
126.25251	33.626696	33.660177	33.626695	33.626696	33.626696	33.626696
126.75351	33.774544	33.793276	33.774543	33.774544	33.774543	33.774544
127.25451	33.934078	33.939222	33.934077	33.934078	33.934077	33.934078
127.75551	34.099134	34.093691	34.099133	34.099134	34.099133	34.099134
128.25651	34.262789	34.250893	34.262789	34.262789	34.262788	34.262789
128.75752	34.41748	34.403559	34.41748	34.41748	34.417479	34.41748
129.25852	34.555278	34.543092	34.555278	34.555278	34.555278	34.555278
129.75952	34.668292	34.660058	34.668292	34.668292	34.668292	34.668292
130.26052	34.749146	34.745102	34.749146	34.749146	34.749146	34.749146
130.76152	34.791552	34.790259	34.791552	34.791552	34.791552	34.791552
131.26253	34.791083	34.790369	34.791083	34.791083	34.791083	34.791083
131.76353	34.746115	34.744114	34.746115	34.746115	34.746114	34.746115
132.26453	34.658525	34.654227	34.658525	34.658525	34.658525	34.658525
132.76553	34.533585	34.526797	34.533585	34.533585	34.533585	34.533585
133.26653	34.378923	34.36996	34.378923	34.378923	34.378923	34.378923
133.76754	34.203085	34.192495	34.203086	34.203085	34.203084	34.203085
134.26854	34.01429	34.002721	34.014291	34.01429	34.01429	34.01429
134.76954	33.819698	33.807853	33.819699	33.819698	33.819697	33.819698
135.27054	33.625148	33.613761	33.625147	33.625148	33.625147	33.625148
135.77154	33.435211	33.425008	33.43521	33.435211	33.435211	33.435211
136.27255	33.253392	33.245024	33.253392	33.253392	33.253392	33.253392
136.77355	33.08236	33.076324	33.08236	33.08236	33.08236	33.08236
137.27455	32.924154	32.920723	32.924156	32.924154	32.924154	32.924154
137.77555	32.780341	32.779516	32.780344	32.780341	32.780341	32.780341
138.27655	32.652123	32.653616	32.652127	32.652123	32.652122	32.652123
138.77756	32.540407	32.54366	32.540412	32.540407	32.540407	32.540407
139.27856	32.445859	32.450082	32.445864	32.445859	32.445858	32.445859
139.77956	32.368926	32.373158	32.36893	32.368926	32.368925	32.368926
140.28056	32.309854	32.313028	32.309857	32.309854	32.309854	32.309854
140.78156	32.268686	32.269699	32.268688	32.268686	32.268686	32.268686
141.28257	32.245244	32.243031	32.245245	32.245244	32.245244	32.245244
141.78357	32.239101	32.232709	32.239101	32.239101	32.239101	32.239101
142.28457	32.249537	32.238196	32.249537	32.249537	32.249537	32.249537
142.78557	32.275489	32.258674	32.275489	32.275489	32.275489	32.275489
143.28657	32.315494	32.292979	32.315495	32.315494	32.315494	32.315494
143.78758	32.36763	32.33952	32.367632	32.36763	32.36763	32.36763
144.28858	32.42946	32.396203	32.429463	32.42946	32.42946	32.42946
144.78958	32.497986	32.460373	32.497989	32.497986	32.497985	32.497986
145.29058	32.56962	32.528784	32.569624	32.56962	32.56962	32.56962
145.79158	32.640203	32.597627	32.640207	32.640203	32.640203	32.640203
146.29259	32.705088	32.662654	32.70509	32.705088	32.705087	32.705088
146.79359	32.759351	32.719399	32.759353	32.759351	32.759351	32.759351
147.29459	32.798162	32.76352	32.798163	32.798162	32.798162	32.798162
147.79559	32.817306	32.79122	32.817306	32.817306	32.817306	32.817306
148.29659	32.813772	32.799674	32.813772	32.813772	32.813772	32.813772
148.7976	32.786261	32.787374	32.786261	32.786261	32.78626	32.786261
149.2986	32.735437	32.754295	32.735438	32.735437	32.735437	32.735437
149.7996	32.663829	32.701837	32.663831	32.663829	32.663829	32.663829
150.3006	32.575405	32.632559	32.575408	32.575405	32.575404	32.575405
150.8016	32.474973	32.549787	32.474977	32.474973	32.474973	32.474973
151.30261	32.367572	32.457197	32.367575	32.367572	32.367572	32.367572
151.80361	32.257969	32.358442	32.257972	32.257969	32.257969	32.257969
152.30461	32.150345	32.256886	32.150348	32.150345	32.150345	32.150345
152.80561	32.048137	32.155449	32.048139	32.048137	32.048137	32.048137
153.30661	31.954002	32.056536	31.954003	31.954002	31.954002	31.954002
153.80762	31.869863	31.962043	31.869863	31.869863	31.869863	31.869863
154.30862	31.796985	31.8734	31.796985	31.796985	31.796985	31.796985
154.80962	31.736067	31.79163	31.736067	31.736067	31.736067	31.736067
155.31062	31.687319	31.717422	31.687318	31.687319	31.687319	31.687319
155.81162	31.650533	31.651194	31.650533	31.650533	31.650533	31.650533
156.31263	31.625144	31.593148	31.625144	31.625144	31.625144	31.625144
156.81363	31.610271	31.543322	31.610271	31.610271	31.61027	31.610271
157.31463	31.604763	31.501627	31.604763	31.604763	31.604763	31.604763
157.81563	31.607246	31.467876	31.607246	31.607246	31.607246	31.607246
158.31663	31.61617	31.441811	31.616171	31.61617	31.61617	31.61617
158.81764	31.629881	31.423119	31.629881	31.629881	31.629881	31.629881
159.31864	31.646698	31.411444	31.646698	31.646698	31.646698	31.646698
159.81964	31.665011	31.406397	31.665011	31.665011	31.665011	31.665011
160.32064	31.683385	31.40756	31.683385	31.683385	31.683385	31.683385
160.82164	31.700658	31.41449	31.700657	31.700658	31.700658	31.700658
161.32265	31.716018	31.426721	31.716017	31.716018	31.716018	31.716018
161.82365	31.729048	31.443766	31.729047	31.729048	31.729047	31.729048
162.32465	31.73972	31.465112	31.73972	31.73972	31.73972	31.73972
162.82565	31.748343	31.49022	31.748343	31.748343	31.748343	31.748343
163.32665	31.755473	31.518529	31.755473	31.755473	31.755473	31.755473
163.82766	31.761793	31.549447	31.761793	31.761793	31.761793	31.761793
164.32866	31.768001	31.582353	31.768001	31.768001	31.768001	31.768001
164.82966	31.774702	31.616601	31.774702	31.774702	31.774702	31.774702
165.33066	31.782338	31.651516	31.782338	31.782338	31.782338	31.782338
165.83166	31.79114	31.686399	31.79114	31.79114	31.79114	31.79114
166.33267	31.801119	31.720534	31.801119	31.801119	31.801119	31.801119
166.83367	31.812077	31.753193	31.812078	31.812077	31.812077	31.812077
167.33467	31.823642	31.783645	31.823642	31.823642	31.823642	31.823642
167.83567	31.835307	31.811172	31.835307	31.835307	31.835307	31.835307
168.33667	31.846478	31.835081	31.846478	31.846478	31.846478	31.846478
168.83768	31.85651	31.85472	31.856509	31.85651	31.85651	31.85651
169.33868	31.864735	31.869496	31.864735	31.864735	31.864735	31.864735
169.83968	31.870476	31.878895	31.870477	31.870476	31.870476	31.870476
170.34068	31.87306	31.882495	31.873061	31.87306	31.87306	31.87306
170.84168	31.871831	31.879985	31.871833	31.871831	31.871831	31.871831
171.34269	31.866191	31.871173	31.866193	31.866191	31.866191	31.866191
171.84369	31.855649	31.855994	31.85565	31.855649	31.855649	31.855649
172.34469	31.839882	31.834512	31.839883	31.839882	31.839882	31.839882
172.84569	31.818796	31.806918	31.818796	31.818796	31.818796	31.818796
173.34669	31.792546	31.773521	31.792545	31.792546	31.792546	31.792546
173.8477	31.761528	31.734734	31.761527	31.761528	31.761528	31.761528
174.3487	31.726329	31.691059	31.726328	31.726329	31.726329	31.726329
174.8497	31.687634	31.643071	31.687633	31.687634	31.687634	31.687634
175.3507	31.646128	31.591396	31.646128	31.646128	31.646128	31.646128
175.8517	31.602394	31.536693	31.602394	31.602394	31.602393	31.602394
176.35271	31.556834	31.479636	31.556835	31.556834	31.556834	31.556834
176.85371	31.509636	31.420897	31.509637	31.509636	31.509636	31.509636
177.35471	31.460777	31.361135	31.460778	31.460777	31.460777	31.460777
177.85571	31.410074	31.300981	31.410074	31.410074	31.410074	31.410074
178.35671	31.357265	31.24103	31.357265	31.357265	31.357265	31.357265
178.85772	31.302112	31.181836	31.302111	31.302112	31.302112	31.302112
179.35872	31.244489	31.123904	31.244488	31.244489	31.244489	31.244489
179.85972	31.18446	31.067688	31.184459	31.18446	31.18446	31.18446
180.36072	31.122315	31.01359	31.122315	31.122315	31.122315	31.122315
180.86172	31.058574	30.961958	31.058574	31.058574	31.058573	31.058574
181.36273	30.993954	30.913085	30.993955	30.993954	30.993954	30.993954
181.86373	30.929318	30.867213	30.929318	30.929318	30.929317	30.929318
182.36473	30.865606	30.824532	30.865607	30.865606	30.865606	30.865606
182.86573	30.803776	30.785178	30.803776	30.803776	30.803776	30.803776
183.36673	30.744742	30.749241	30.744742	30.744742	30.744742	30.744742
183.86774	30.689336	30.716761	30.689336	30.689336	30.689336	30.689336
184.36874	30.638273	30.687735	30.638273	30.638273	30.638273	30.638273
184.86974	30.592138	30.662113	30.592138	30.592138	30.592138	30.592138
185.37074	30.551372	30.639804	30.551373	30.551372	30.551372	30.551372
185.87174	30.516279	30.620677	30.516281	30.516279	30.516279	30.516279
186.37275	30.487026	30.604566	30.487028	30.487026	30.487026	30.487026
186.87375	30.46365	30.591268	30.463652	30.46365	30.46365	30.46365
187.37475	30.446067	30.580548	30.446068	30.446067	30.446067	30.446067
187.87575	30.434081	30.572146	30.434082	30.434081	30.434081	30.434081
188.37675	30.427392	30.565773	30.427393	30.427392	30.427392	30.427392
188.87776	30.425605	30.561122	30.425605	30.425605	30.425605	30.425605
189.37876	30.428236	30.55787	30.428236	30.428236	30.428236	30.428236
189.87976	30.434724	30.555678	30.434724	30.434724	30.434724	30.434724
190.38076	30.444435	30.554205	30.444435	30.444435	30.444435	30.444435
190.88176	30.456676	30.553105	30.456677	30.456676	30.456676	30.456676
191.38277	30.470706	30.552035	30.470708	30.470706	30.470706	30.470706
191.88377	30.485747	30.55066	30.48575	30.485747	30.485747	30.485747
192.38477	30.501005	30.548661	30.501008	30.501005	30.501005	30.501005
192.88577	30.515684	30.545735	30.515687	30.515684	30.515684	30.515684
193.38677	30.529011	30.541604	30.529014	30.529011	30.529011	30.529011
193.88778	30.540259	30.536016	30.540261	30.540259	30.540259	30.540259
194.38878	30.548771	30.528749	30.548772	30.548772	30.548772	30.548771
194.88978	30.553986	30.519618	30.553986	30.553986	30.553986	30.553986
195.39078	30.555457	30.508471	30.555456	30.555457	30.555457	30.555457
195.89178	30.552871	30.495193	30.552871	30.552871	30.552871	30.552871
196.39279	30.546058	30.479708	30.546059	30.546058	30.546057	30.546058
196.89379	30.534988	30.461974	30.534992	30.534988	30.534988	30.534988
197.39479	30.519767	30.441986	30.519773	30.519767	30.519767	30.519767
197.89579	30.500614	30.419773	30.500622	30.500614	30.500614	30.500614
198.39679	30.47784	30.395391	30.477848	30.47784	30.47784	30.47784
198.8978	30.451813	30.368927	30.451821	30.451813	30.451813	30.451813
199.3988	30.422932	30.340488	30.42294	30.422932	30.422933	30.422932
199.8998	30.391596	30.310203	30.391601	30.391596	30.391596	30.391596
200.4008	30.358175	30.278218	30.358178	30.358175	30.358175	30.358175
200.9018	30.323001	30.244688	30.323002	30.323001	30.323001	30.323001
201.40281	30.286351	30.209779	30.286352	30.286351	30.286351	30.286351
201.90381	30.24845	30.173662	30.24845	30.24845	30.24845	30.24845
202.40481	30.209473	30.136511	30.209474	30.209473	30.209473	30.209473
202.90581	30.169558	30.098497	30.16956	30.169558	30.169558	30.169558
203.40681	30.128818	30.059793	30.128821	30.128818	30.128818	30.128818
203.90782	30.08736	30.020562	30.087365	30.08736	30.08736	30.08736
204.40882	30.045294	29.980964	30.0453	30.045294	30.045295	30.045294
204.90982	30.002753	29.941152	30.002759	30.002753	30.002753	30.002753
205.41082	29.959892	29.901268	29.959898	29.959892	29.959892	29.959892
205.91182	29.916901	29.861448	29.916907	29.916901	29.916902	29.916901
206.41283	29.874001	29.821816	29.874006	29.874001	29.874001	29.874001
206.91383	29.83144	29.782487	29.831443	29.83144	29.83144	29.83144
207.41483	29.789488	29.743568	29.78949	29.789488	29.789488	29.789488
207.91583	29.748429	29.705152	29.74843	29.748429	29.748429	29.748429
208.41683	29.708546	29.667327	29.708547	29.708546	29.708546	29.708546
208.91784	29.670119	29.63017	29.670119	29.670119	29.670119	29.670119
209.41884	29.633406	29.593748	29.633406	29.633406	29.633406	29.633406
209.91984	29.598641	29.558122	29.598642	29.598641	29.598641	29.598641
210.42084	29.566022	29.523342	29.566023	29.566022	29.566022	29.566022
210.92184	29.535705	29.489453	29.535707	29.535705	29.535706	29.535705
211.42285	29.507803	29.456492	29.507805	29.507803	29.507803	29.507803
211.92385	29.482376	29.424487	29.482378	29.482376	29.482376	29.482376
212.42485	29.459435	29.393463	29.459437	29.459435	29.459435	29.459435
212.92585	29.438938	29.363438	29.43894	29.438938	29.438939	29.438938
213.42685	29.420794	29.334424	29.420794	29.420794	29.420794	29.420794
213.92786	29.404859	29.306427	29.404859	29.404859	29.404859	29.404859
214.42886	29.390947	29.27945	29.390946	29.390947	29.390947	29.390947
214.92986	29.378829	29.253491	29.378828	29.37883	29.37883	29.378829
215.43086	29.368243	29.228543	29.368241	29.368243	29.368243	29.368243
215.93186	29.358895	29.204597	29.358893	29.358895	29.358895	29.358895
216.43287	29.350473	29.181638	29.350472	29.350473	29.350473	29.350473
216.93387	29.342653	29.159649	29.342653	29.342653	29.342653	29.342653
217.43487	29.335108	29.138611	29.335108	29.335108	29.335108	29.335108
217.93587	29.327519	29.118499	29.32752	29.327519	29.32752	29.327519
218.43687	29.319584	29.09929	29.319585	29.319584	29.319585	29.319584
218.93788	29.311028	29.080954	29.311029	29.311028	29.311029	29.311028
219.43888	29.30161	29.06346	29.30161	29.30161	29.30161	29.30161
219.93988	29.291129	29.046778	29.291129	29.291129	29.29113	29.291129
220.44088	29.279435	29.030872	29.279434	29.279435	29.279435	29.279435
220.94188	29.266423	29.015705	29.266422	29.266423	29.266424	29.266423
221.44289	29.252043	29.001242	29.252041	29.252043	29.252043	29.252043
221.94389	29.236292	28.987441	29.23629	29.236292	29.236293	29.236292
222.44489	29.219215	28.974264	29.219212	29.219215	29.219215	29.219215
222.94589	29.200897	28.961667	29.200895	29.200897	29.200897	29.200897
223.44689	29.181459	28.94961	29.181458	29.181459	29.181459	29.181459
223.9479	29.161052	28.938047	29.161051	29.161052	29.161052	29.161052
224.4489	29.139847	28.926936	29.139847	29.139847	29.139847	29.139847
224.9499	29.11803	28.916231	29.11803	29.11803	29.11803	29.11803
225.4509	29.095793	28.905888	29.095792	29.095793	29.095793	29.095793
225.9519	29.073331	28.895861	29.07333	29.07333	29.073331	29.073331
226.45291	29.050833	28.886106	29.050831	29.050833	29.050833	29.050833
226.95391	29.02848	28.876575	29.028478	29.02848	29.028481	29.02848
227.45491	29.00644	28.867226	29.006437	29.00644	29.00644	29.00644
227.95591	28.984863	28.858012	28.984859	28.984863	28.984863	28.984863
228.45691	28.963879	28.84889	28.963874	28.963879	28.963879	28.963879
228.95792	28.943597	28.839816	28.943592	28.943596	28.943597	28.943597
229.45892	28.9241	28.830748	28.924096	28.9241	28.9241	28.9241
229.95992	28.905447	28.821643	28.905444	28.905447	28.905447	28.905447
230.46092	28.88767	28.812462	28.887667	28.88767	28.88767	28.88767
230.96192	28.870772	28.803165	28.870771	28.870772	28.870772	28.870772
231.46293	28.854733	28.793714	28.854733	28.854734	28.854733	28.854733
231.96393	28.839508	28.784073	28.839508	28.839509	28.839508	28.839508
232.46493	28.825028	28.774207	28.825028	28.82503	28.825028	28.825028
232.96593	28.811207	28.764083	28.811207	28.81121	28.811207	28.811207
233.46693	28.797944	28.753671	28.797944	28.797947	28.797944	28.797944
233.96794	28.785125	28.742941	28.785125	28.785128	28.785125	28.785125
234.46894	28.772634	28.731866	28.772634	28.772636	28.772634	28.772634
234.96994	28.76035	28.720421	28.760351	28.760352	28.76035	28.76035
235.47094	28.74816	28.708585	28.748161	28.748161	28.74816	28.74816
235.97194	28.735957	28.696336	28.735959	28.735957	28.735957	28.735957
236.47295	28.723647	28.683656	28.723651	28.723648	28.723647	28.723647
236.97395	28.711155	28.67053	28.711159	28.711155	28.711155	28.711155
237.47495	28.698421	28.656944	28.698426	28.698421	28.698421	28.698421
237.97595	28.685407	28.642887	28.685413	28.685407	28.685407	28.685407
238.47695	28.672095	28.62835	28.6721	28.672095	28.672095	28.672095
238.97796	28.658485	28.613327	28.65849	28.658486	28.658485	28.658485
239.47896	28.644598	28.597814	28.644602	28.6446	28.644598	28.644598
239.97996	28.630469	28.581807	28.630472	28.630471	28.630469	28.630469
240.48096	28.616146	28.565307	28.616147	28.616147	28.616146	28.616146
240.98196	28.601685	28.548317	28.601685	28.601686	28.601685	28.601685
241.48297	28.58715	28.530839	28.587149	28.58715	28.58715	28.58715
241.98397	28.572603	28.512879	28.572602	28.572603	28.572603	28.572603
242.48497	28.558107	28.494446	28.558107	28.558107	28.558107	28.558107
242.98597	28.543718	28.475547	28.54372	28.543718	28.543718	28.543718
243.48697	28.529483	28.456194	28.529486	28.529483	28.529483	28.529483
243.98798	28.515438	28.436399	28.515443	28.515438	28.515438	28.515438
244.48898	28.501605	28.416174	28.50161	28.501605	28.501605	28.501605
244.98998	28.48799	28.395534	28.487995	28.48799	28.48799	28.48799
245.49098	28.474584	28.374495	28.474587	28.474584	28.474584	28.474584
245.99198	28.461362	28.353073	28.461361	28.461361	28.461362	28.461362
246.49299	28.448281	28.331285	28.448275	28.448279	28.448281	28.448281
246.99399	28.435283	28.309148	28.435271	28.435281	28.435283	28.435283
247.49499	28.422299	28.286682	28.422278	28.422296	28.422299	28.422299
247.99599	28.409243	28.263906	28.409215	28.409239	28.409243	28.409243
248.49699	28.396022	28.240837	28.395988	28.396018	28.396022	28.396022
248.998	28.382535	28.217496	28.382498	28.382531	28.382535	28.382535
249.499	28.368676	28.193903	28.36864	28.368673	28.368676	28.368676
250	28.354338	28.170076	28.354308	28.354336	28.354338	28.354338


==> graphics/plate_sketch_svg-tex.tikz <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'plate_sketch_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{403.2683189bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3474168)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{plate_sketch_svg-tex.pdf}}%
    \put(0.07543807,0.02816779){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05313725\unitlength}\raggedright $z$\end{minipage}}}%
    \put(0.69591664,0.10486813){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05313725\unitlength}\raggedright $x$\end{minipage}}}%
    \put(-0.00017981,0.01855207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05313725\unitlength}\raggedright $y$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{plate_sketch_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

